Design of Communication Systems using Deep Learning: A Variational Inference Perspective

Recent research in the design of end to end communication system using deep learning has produced models which can outperform traditional communication schemes. Most of these architectures leveraged autoencoders to design the encoder at the transmitter and decoder at the receiver and train them jointly by modeling transmit symbols as latent codes from the encoder. However, in communication systems, the receiver has to work with noise corrupted versions of transmit symbols. Traditional autoencoders are not designed to work with latent codes corrupted with noise. In this work, we provide a framework to design end to end communication systems which accounts for the existence of noise corrupted transmit symbols. The proposed method uses deep neural architecture. An objective function for optimizing these models is derived based on the concepts of variational inference. Further, domain knowledge such as channel type can be systematically integrated into the objective. Through numerical simulation, the proposed method is shown to consistently produce models with better packing density and achieving it faster in multiple popular channel models as compared to the previous works leveraging deep learning models.

==> data/aoudia_output_rbf_best_bler_08x04.csv <==
x_QAM,y_QAM,x_Agrell,y_Agrell,x_adam,y_adam,x_aoudia_s0010,y_aoudia_s0010,x_aoudia_s0015,y_aoudia_s0015
0,0.95600,0,0.95800,0,0.79600,0,0.80500,0,0.78900
2,0.94100,2,0.93100,2,0.68700,2,0.66800,2,0.64200
4,0.89000,4,0.87300,4,0.51900,4,0.52700,4,0.53800
6,0.81500,6,0.81200,6,0.40400,6,0.40450,6,0.43250
8,0.71200,8,0.68900,8,0.30700,8,0.29500,8,0.29150
10,0.58300,10,0.60200,10,0.21733,10,0.19433,10,0.20300
12,0.45300,12,0.44900,12,0.13775,12,0.14100,12,0.14550
14,0.34050,14,0.34500,14,0.08850,14,0.09533,14,0.08750
16,0.25400,16,0.22133,16,0.05811,16,0.06000,16,0.05789
18,0.16867,18,0.15550,18,0.03915,18,0.03743,18,0.04200
20,0.10900,20,0.10340,20,0.02305,20,0.02359,20,0.02525
22,0.07586,22,0.06433,22,0.01552,22,0.01411,22,0.01479
24,0.04864,24,0.04267,24,0.00969,24,0.01020,24,0.00971
26,0.03138,26,0.02721,26,0.00661,26,0.00589,26,0.00680
28,0.02040,28,0.01700,28,0.00410,28,0.00350,28,0.00369
30,0.01252,30,0.01177,30,0.00238,30,0.00233,30,0.00251
32,0.00816,32,0.00744,32,0.00148,32,0.00154,32,0.00147
34,0.00540,34,0.00417,34,0.00091,34,0.00099,34,0.00090
36,0.00327,36,0.00285,36,0.00067,36,0.00060,36,0.00062
38,0.00193,38,0.00168,38,0.00034,38,0.00040,38,0.00038
40,0.00138,40,0.00112,40,0.00024,40,0.00022,40,0.00023


==> data/aoudia_output_rbf_en_08x04.csv <==
x_adam,y_adam,x_aoudia_s0010,y_aoudia_s0010,x_aoudia_s0015,y_aoudia_s0015
1.77658,0.00002,1.73942,0.00003,1.80237,0.00005
1.78705,0.00003,1.75212,0.00004,1.81642,0.00009
1.79753,0.00006,1.76483,0.00007,1.83046,0.00016
1.80800,0.00012,1.77754,0.00012,1.84451,0.00028
1.81848,0.00023,1.79024,0.00019,1.85855,0.00048
1.82895,0.00040,1.80295,0.00030,1.87260,0.00079
1.83943,0.00068,1.81565,0.00047,1.88665,0.00128
1.84990,0.00110,1.82836,0.00072,1.90069,0.00202
1.86038,0.00173,1.84107,0.00107,1.91474,0.00311
1.87085,0.00262,1.85377,0.00158,1.92878,0.00466
1.88133,0.00385,1.86648,0.00228,1.94283,0.00684
1.89180,0.00550,1.87918,0.00323,1.95688,0.00981
1.90228,0.00765,1.89189,0.00451,1.97092,0.01375
1.91275,0.01042,1.90460,0.00620,1.98497,0.01886
1.92323,0.01395,1.91730,0.00838,1.99901,0.02533
1.93370,0.01837,1.93001,0.01117,2.01306,0.03335
1.94418,0.02389,1.94272,0.01468,2.02711,0.04306
1.95465,0.03072,1.95542,0.01903,2.04115,0.05459
1.96513,0.03908,1.96813,0.02435,2.05520,0.06801
1.97560,0.04922,1.98083,0.03077,2.06924,0.08334
1.98608,0.06135,1.99354,0.03843,2.08329,0.10058
1.99655,0.07568,2.00625,0.04744,2.09733,0.11967
2.00703,0.09236,2.01895,0.05791,2.11138,0.14052
2.01750,0.11147,2.03166,0.06995,2.12543,0.16302
2.02798,0.13305,2.04436,0.08361,2.13947,0.18706
2.03845,0.15705,2.05707,0.09894,2.15352,0.21248
2.04893,0.18336,2.06978,0.11593,2.16756,0.23915
2.05940,0.21178,2.08248,0.13454,2.18161,0.26692
2.06988,0.24208,2.09519,0.15469,2.19566,0.29561
2.08035,0.27399,2.10790,0.17626,2.20970,0.32505
2.09082,0.30723,2.12060,0.19908,2.22375,0.35504
2.10130,0.34152,2.13331,0.22297,2.23779,0.38535
2.11177,0.37658,2.14601,0.24772,2.25184,0.41574
2.12225,0.41214,2.15872,0.27312,2.26589,0.44598
2.13272,0.44788,2.17143,0.29894,2.27993,0.47581
2.14320,0.48350,2.18413,0.32500,2.29398,0.50500
2.15367,0.51862,2.19684,0.35111,2.30802,0.53335
2.16415,0.55287,2.20954,0.37712,2.32207,0.56068
2.17462,0.58590,2.22225,0.40290,2.33612,0.58687
2.18510,0.61737,2.23496,0.42836,2.35016,0.61184
2.19557,0.64704,2.24766,0.45343,2.36421,0.63555
2.20605,0.67475,2.26037,0.47805,2.37825,0.65803
2.21652,0.70044,2.27307,0.50219,2.39230,0.67930
2.22700,0.72415,2.28578,0.52583,2.40634,0.69945
2.23747,0.74599,2.29849,0.54894,2.42039,0.71856
2.24795,0.76611,2.31119,0.57150,2.43444,0.73672
2.25842,0.78468,2.32390,0.59349,2.44848,0.75400
2.26890,0.80188,2.33661,0.61488,2.46253,0.77047
2.27937,0.81787,2.34931,0.63563,2.47657,0.78618
2.28985,0.83278,2.36202,0.65570,2.49062,0.80117
2.30032,0.84672,2.37472,0.67506,2.50467,0.81546
2.31080,0.85977,2.38743,0.69367,2.51871,0.82905
2.32127,0.87196,2.40014,0.71149,2.53276,0.84194
2.33175,0.88335,2.41284,0.72849,2.54680,0.85413
2.34222,0.89393,2.42555,0.74463,2.56085,0.86558
2.35270,0.90375,2.43825,0.75993,2.57490,0.87630
2.36317,0.91281,2.45096,0.77436,2.58894,0.88625
2.37365,0.92116,2.46367,0.78796,2.60299,0.89542
2.38412,0.92883,2.47637,0.80074,2.61703,0.90380
2.39460,0.93586,2.48908,0.81276,2.63108,0.91138
2.40507,0.94229,2.50179,0.82406,2.64512,0.91815
2.41555,0.94816,2.51449,0.83470,2.65917,0.92413
2.42602,0.95348,2.52720,0.84474,2.67322,0.92934
2.43650,0.95827,2.53990,0.85426,2.68726,0.93382
2.44697,0.96251,2.55261,0.86330,2.70131,0.93762
2.45745,0.96622,2.56532,0.87192,2.71535,0.94081
2.46792,0.96939,2.57802,0.88016,2.72940,0.94346
2.47840,0.97204,2.59073,0.88805,2.74345,0.94567
2.48887,0.97420,2.60343,0.89558,2.75749,0.94752
2.49935,0.97594,2.61614,0.90276,2.77154,0.94912
2.50982,0.97730,2.62885,0.90958,2.78558,0.95053
2.52030,0.97838,2.64155,0.91600,2.79963,0.95184
2.53077,0.97924,2.65426,0.92201,2.81368,0.95310
2.54125,0.97998,2.66697,0.92757,2.82772,0.95438
2.55172,0.98067,2.67967,0.93266,2.84177,0.95570
2.56220,0.98136,2.69238,0.93726,2.85581,0.95707
2.57267,0.98210,2.70508,0.94137,2.86986,0.95851
2.58315,0.98291,2.71779,0.94500,2.88391,0.96000
2.59362,0.98378,2.73050,0.94817,2.89795,0.96154
2.60410,0.98470,2.74320,0.95092,2.91200,0.96310
2.61457,0.98562,2.75591,0.95330,2.92604,0.96467
2.62505,0.98650,2.76861,0.95537,2.94009,0.96623
2.63552,0.98731,2.78132,0.95719,2.95413,0.96775
2.64600,0.98801,2.79403,0.95881,2.96818,0.96923
2.65647,0.98859,2.80673,0.96032,2.98223,0.97065
2.66695,0.98904,2.81944,0.96176,2.99627,0.97199
2.67742,0.98937,2.83215,0.96318,3.01032,0.97326
2.68790,0.98961,2.84485,0.96464,3.02436,0.97445
2.69837,0.98977,2.85756,0.96615,3.03841,0.97555
2.70885,0.98987,2.87026,0.96773,3.05246,0.97658
2.71932,0.98993,2.88297,0.96939,3.06650,0.97753
2.72980,0.98996,2.89568,0.97113,3.08055,0.97843
2.74027,0.98998,2.90838,0.97292,3.09459,0.97928
2.75075,0.98999,2.92109,0.97475,3.10864,0.98010
2.76122,0.99000,2.93379,0.97658,3.12269,0.98090
2.77170,0.99000,2.94650,0.97839,3.13673,0.98171
2.78217,0.99000,2.95921,0.98015,3.15078,0.98252
2.79265,0.99000,2.97191,0.98185,3.16482,0.98335
2.80312,0.99000,2.98462,0.98345,3.17887,0.98420
2.81360,0.99000,2.99732,0.98496,3.19292,0.98507
2.82407,0.99001,3.01003,0.98637,3.20696,0.98594
2.83455,0.99002,3.02274,0.98767,3.22101,0.98683
2.84502,0.99003,3.03544,0.98889,3.23505,0.98772
2.85550,0.99006,3.04815,0.99002,3.24910,0.98861
2.86597,0.99012,3.06086,0.99107,3.26314,0.98949
2.87645,0.99021,3.07356,0.99205,3.27719,0.99038
2.88692,0.99035,3.08627,0.99298,3.29124,0.99126
2.89740,0.99057,3.09897,0.99385,3.30528,0.99214
2.90787,0.99089,3.11168,0.99467,3.31933,0.99301
2.91835,0.99131,3.12439,0.99543,3.33337,0.99386
2.92882,0.99186,3.13709,0.99613,3.34742,0.99469
2.93930,0.99254,3.14980,0.99677,3.36147,0.99549
2.94977,0.99332,3.16250,0.99735,3.37551,0.99623
2.96025,0.99419,3.17521,0.99786,3.38956,0.99692
2.97072,0.99510,3.18792,0.99830,3.40360,0.99753
2.98120,0.99600,3.20062,0.99867,3.41765,0.99807
2.99167,0.99685,3.21333,0.99898,3.43170,0.99852
3.00215,0.99761,3.22604,0.99924,3.44574,0.99890
3.01262,0.99826,3.23874,0.99944,3.45979,0.99920
3.02310,0.99879,3.25145,0.99960,3.47383,0.99943
3.03357,0.99919,3.26415,0.99971,3.48788,0.99961
3.04405,0.99948,3.27686,0.99980,3.50192,0.99974
3.05452,0.99968,3.28957,0.99987,3.51597,0.99983
3.06500,0.99981,3.30227,0.99991,3.53002,0.99989
3.07547,0.99990,3.31498,0.99994,3.54406,0.99993
3.08595,0.99994,3.32768,0.99996,3.55811,0.99996
3.09642,0.99997,3.34039,0.99998,3.57215,0.99998
3.10690,0.99999,3.35310,0.99999,3.58620,0.99999


==> data/gray_ber_05x01.csv <==
x_S0010,y_S0010,x_S0050,y_S0050,x_S0075,y_S0075,x_S0100,y_S0100,x_S0200,y_S0200,x_S0300,y_S0300,x_S0400,y_S0400,x_S0500,y_S0500,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.36160,0,0.34140,0,0.32830,0,0.32305,0,0.33225,0,0.32965,0,0.33040,0,0.33145,0,0.32455,0,0.40187
1,0.34827,1,0.33080,1,0.31150,1,0.31100,1,0.32285,1,0.30220,1,0.30805,1,0.31160,1,0.30860,1,0.39180
2,0.33940,2,0.31260,2,0.29175,2,0.28950,2,0.29990,2,0.28590,2,0.29250,2,0.28980,2,0.29115,2,0.37753
3,0.33325,3,0.29490,3,0.27490,3,0.27125,3,0.27515,3,0.26765,3,0.27165,3,0.26925,3,0.26930,3,0.36007
4,0.32350,4,0.28615,4,0.25675,4,0.24568,4,0.24016,4,0.24532,4,0.24168,4,0.24324,4,0.24796,4,0.35560
5,0.31690,5,0.26860,5,0.23544,5,0.22732,5,0.22504,5,0.21892,5,0.22240,5,0.21844,5,0.22316,5,0.32630
6,0.30140,6,0.26260,6,0.21580,6,0.21232,6,0.20264,6,0.19317,6,0.20100,6,0.19773,6,0.20432,6,0.31405
7,0.30525,7,0.24656,7,0.20028,7,0.19290,7,0.17903,7,0.17407,7,0.17787,7,0.17650,7,0.18087,7,0.29405
8,0.30725,8,0.23732,8,0.18363,8,0.17573,8,0.15414,8,0.14651,8,0.15731,8,0.15457,8,0.15697,8,0.26325
9,0.29880,9,0.22388,9,0.16957,9,0.15260,9,0.13273,9,0.12660,9,0.13262,9,0.13207,9,0.13767,9,0.24076
10,0.29580,10,0.21832,10,0.15397,10,0.14033,10,0.11320,10,0.10724,10,0.11298,10,0.11040,10,0.11662,10,0.20716
11,0.30265,11,0.21088,11,0.14028,11,0.12690,11,0.09367,11,0.08967,11,0.08933,11,0.09147,11,0.09605,11,0.17383
12,0.29885,12,0.20660,12,0.12893,12,0.11498,12,0.07484,12,0.07093,12,0.07493,12,0.07311,12,0.07774,12,0.14290
13,0.29685,13,0.20288,13,0.12331,13,0.10728,13,0.05729,13,0.05431,13,0.05634,13,0.05467,13,0.05816,13,0.11122
14,0.30215,14,0.20037,14,0.11509,14,0.09718,14,0.04562,14,0.04010,14,0.04026,14,0.03947,14,0.04076,14,0.07991
15,0.30220,15,0.19747,15,0.10710,15,0.09280,15,0.03464,15,0.02870,15,0.02765,15,0.02688,15,0.02766,15,0.05368


==> data/output_awgn_avg_bler_02x01.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.29444,0,0.30519,0,0.28368,0,0.29223,0,0.30235,0,0.28211,0,0.29336,0,0.30351,0,0.28321,0,0.30200,0,0.29150
1,0.24608,1,0.25507,1,0.23708,1,0.24636,1,0.25495,1,0.23777,1,0.24667,1,0.25520,1,0.23814,1,0.25050,1,0.24267
2,0.19798,2,0.20490,2,0.19105,2,0.19737,2,0.20431,2,0.19042,2,0.19832,2,0.20595,2,0.19069,2,0.19433,2,0.19733
3,0.15223,3,0.15833,3,0.14612,3,0.15273,3,0.15820,3,0.14727,3,0.15387,3,0.16001,3,0.14773,3,0.15075,3,0.14400
4,0.10993,4,0.11469,4,0.10517,4,0.10997,4,0.11425,4,0.10568,4,0.10975,4,0.11390,4,0.10560,4,0.10720,4,0.11100
5,0.07446,5,0.07766,5,0.07126,5,0.07465,5,0.07798,5,0.07132,5,0.07398,5,0.07701,5,0.07095,5,0.07371,5,0.07514
6,0.04618,6,0.04838,6,0.04397,6,0.04627,6,0.04829,6,0.04425,6,0.04578,6,0.04770,6,0.04385,6,0.04709,6,0.04673
7,0.02550,7,0.02664,7,0.02437,7,0.02531,7,0.02646,7,0.02417,7,0.02540,7,0.02662,7,0.02419,7,0.02481,7,0.02665
8,0.01232,8,0.01294,8,0.01170,8,0.01220,8,0.01274,8,0.01165,8,0.01225,8,0.01282,8,0.01169,8,0.01303,8,0.01268
9,0.00502,9,0.00530,9,0.00474,9,0.00496,9,0.00520,9,0.00472,9,0.00497,9,0.00520,9,0.00474,9,0.00487,9,0.00546
10,0.00168,10,0.00180,10,0.00155,10,0.00165,10,0.00175,10,0.00155,10,0.00163,10,0.00170,10,0.00156,10,0.00159,10,0.00154


==> data/output_awgn_avg_bler_04x02.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.48763,0,0.49974,0,0.47552,0,0.48702,0,0.50291,0,0.47113,0,0.48285,0,0.49608,0,0.46963,0,0.50450,0,0.50100
1,0.41458,1,0.42562,1,0.40354,1,0.40898,1,0.41996,1,0.39800,1,0.41140,1,0.42152,1,0.40127,1,0.41350,1,0.41650
2,0.34023,2,0.35151,2,0.32896,2,0.33465,2,0.34499,2,0.32431,2,0.33460,2,0.34575,2,0.32344,2,0.34750,2,0.31750
3,0.26244,3,0.27068,3,0.25420,3,0.25832,3,0.26705,3,0.24960,3,0.25851,3,0.26709,3,0.24992,3,0.27300,3,0.25500
4,0.18910,4,0.19592,4,0.18228,4,0.18423,4,0.19134,4,0.17711,4,0.18453,4,0.19154,4,0.17752,4,0.21333,4,0.18033
5,0.12519,5,0.13029,5,0.12008,5,0.12008,5,0.12507,5,0.11509,5,0.12114,5,0.12648,5,0.11580,5,0.14550,5,0.12725
6,0.07373,6,0.07742,6,0.07003,6,0.07058,6,0.07346,6,0.06770,6,0.07117,6,0.07409,6,0.06825,6,0.08700,6,0.06625
7,0.03759,7,0.03951,7,0.03567,7,0.03582,7,0.03698,7,0.03466,7,0.03601,7,0.03769,7,0.03433,7,0.04655,7,0.03714
8,0.01641,8,0.01731,8,0.01551,8,0.01519,8,0.01585,8,0.01452,8,0.01539,8,0.01611,8,0.01466,8,0.02336,8,0.01530
9,0.00579,9,0.00617,9,0.00542,9,0.00521,9,0.00547,9,0.00494,9,0.00532,9,0.00560,9,0.00504,9,0.00977,9,0.00466
10,0.00158,10,0.00170,10,0.00147,10,0.00136,10,0.00143,10,0.00128,10,0.00142,10,0.00150,10,0.00134,10,0.00328,10,0.00120


==> data/output_awgn_avg_bler_08x04.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.73797,0,0.75535,0,0.72059,0,0.73859,0,0.75657,0,0.72061,0,0.74441,0,0.76385,0,0.72497,0,0.74100,0,0.70000
1,0.66056,1,0.67979,1,0.64133,1,0.65993,1,0.67913,1,0.64073,1,0.66601,1,0.68914,1,0.64288,1,0.67500,1,0.60100
2,0.56389,2,0.58615,2,0.54163,2,0.56307,2,0.58677,2,0.53937,2,0.57139,2,0.59893,2,0.54385,2,0.60000,2,0.48600
3,0.45432,3,0.47510,3,0.43353,3,0.45574,3,0.47842,3,0.43306,3,0.45973,3,0.48911,3,0.43035,3,0.50200,3,0.39800
4,0.33852,4,0.35831,4,0.31874,4,0.33955,4,0.36335,4,0.31575,4,0.34354,4,0.37486,4,0.31221,4,0.35500,4,0.26950
5,0.23013,5,0.24873,5,0.21153,5,0.22808,5,0.25245,5,0.20371,5,0.23447,5,0.26271,5,0.20622,5,0.27900,5,0.17367
6,0.13921,6,0.15363,6,0.12480,6,0.13646,6,0.15490,6,0.11803,6,0.13941,6,0.16299,6,0.11582,6,0.17033,6,0.09000
7,0.07194,7,0.08218,7,0.06171,7,0.06961,7,0.08295,7,0.05626,7,0.07175,7,0.08840,7,0.05510,7,0.09367,7,0.03679
8,0.03155,8,0.03686,8,0.02623,8,0.02952,8,0.03747,8,0.02157,8,0.03035,8,0.03983,8,0.02087,8,0.04955,8,0.01064
9,0.01151,9,0.01400,9,0.00901,9,0.01015,9,0.01400,9,0.00630,9,0.01041,9,0.01497,9,0.00586,9,0.02008,9,0.00233
10,0.00333,10,0.00422,10,0.00245,10,0.00289,10,0.00439,10,0.00139,10,0.00280,10,0.00448,10,0.00113,10,0.00629,10,0.00033


==> data/output_awgn_best_bler_02x01.csv <==
x_ae,y_ae,x_vae_awgn,y_vae_awgn,x_vae_rbf,y_vae_rbf,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.28850,0,0.29500,0,0.30900,0,0.30200,0,0.29150
1,0.24200,1,0.24333,1,0.25500,1,0.25050,1,0.24267
2,0.19367,2,0.20667,2,0.19533,2,0.19433,2,0.19733
3,0.15300,3,0.14775,3,0.14900,3,0.15075,3,0.14400
4,0.11120,4,0.10580,4,0.11140,4,0.10720,4,0.11100
5,0.07025,5,0.07025,5,0.07087,5,0.07371,5,0.07514
6,0.04308,6,0.04658,6,0.04600,6,0.04709,6,0.04673
7,0.02610,7,0.02653,7,0.02327,7,0.02481,7,0.02665
8,0.01268,8,0.01167,8,0.01177,8,0.01303,8,0.01268
9,0.00516,9,0.00460,9,0.00534,9,0.00487,9,0.00546
10,0.00162,10,0.00159,10,0.00153,10,0.00159,10,0.00154


==> data/output_awgn_best_bler_04x02.csv <==
x_ae,y_ae,x_vae_awgn,y_vae_awgn,x_vae_rbf,y_vae_rbf,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.48500,0,0.48850,0,0.49450,0,0.50450,0,0.50100
1,0.40400,1,0.40950,1,0.40450,1,0.41350,1,0.41650
2,0.34200,2,0.34100,2,0.33200,2,0.34750,2,0.31750
3,0.25133,3,0.25000,3,0.26150,3,0.27300,3,0.25500
4,0.18367,4,0.19333,4,0.17600,4,0.21333,4,0.18033
5,0.12100,5,0.12850,5,0.12140,5,0.14550,5,0.12725
6,0.07514,6,0.07171,6,0.07087,6,0.08700,6,0.06625
7,0.03393,7,0.03500,7,0.03807,7,0.04655,7,0.03714
8,0.01536,8,0.01567,8,0.01466,8,0.02336,8,0.01530
9,0.00559,9,0.00494,9,0.00533,9,0.00977,9,0.00466
10,0.00137,10,0.00120,10,0.00133,10,0.00328,10,0.00120


==> data/output_awgn_best_bler_08x04.csv <==
x_ae,y_ae,x_vae_awgn,y_vae_awgn,x_vae_rbf,y_vae_rbf,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.72600,0,0.71100,0,0.71800,0,0.74100,0,0.70000
1,0.62700,1,0.63700,1,0.65500,1,0.67500,1,0.60100
2,0.57300,2,0.52900,2,0.52200,2,0.60000,2,0.48600
3,0.45950,3,0.42500,3,0.40700,3,0.50200,3,0.39800
4,0.33550,4,0.31600,4,0.30000,4,0.35500,4,0.26950
5,0.21300,5,0.18733,5,0.19100,5,0.27900,5,0.17367
6,0.13125,6,0.10280,6,0.09683,6,0.17033,6,0.09000
7,0.06363,7,0.04655,7,0.04691,7,0.09367,7,0.03679
8,0.02570,8,0.01581,8,0.01566,8,0.04955,8,0.01064
9,0.00990,9,0.00422,9,0.00437,9,0.02008,9,0.00233
10,0.00266,10,0.00098,10,0.00092,10,0.00629,10,0.00033


==> data/output_awgn_bler04dB_evo_02x01.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.46680,0,0.57446,0,0.35914,0,0.58932,0,0.71139,0,0.46724,0,0.63162,0,0.72594,0,0.53730,0,0.10720,0,0.11100
100,0.11179,100,0.11651,100,0.10707,100,0.11054,100,0.11516,100,0.10592,100,0.11090,100,0.11477,100,0.10703,100,0.10720,100,0.11100
200,0.11117,200,0.11520,200,0.10713,200,0.11051,200,0.11519,200,0.10582,200,0.11016,200,0.11481,200,0.10552,200,0.10720,200,0.11100
300,0.11095,300,0.11527,300,0.10663,300,0.10960,300,0.11417,300,0.10503,300,0.11062,300,0.11497,300,0.10628,300,0.10720,300,0.11100
400,0.11068,400,0.11547,400,0.10589,400,0.11082,400,0.11499,400,0.10666,400,0.11014,400,0.11386,400,0.10641,400,0.10720,400,0.11100
500,0.11021,500,0.11527,500,0.10515,500,0.11087,500,0.11492,500,0.10681,500,0.10971,500,0.11399,500,0.10544,500,0.10720,500,0.11100
600,0.11129,600,0.11601,600,0.10657,600,0.11077,600,0.11512,600,0.10641,600,0.11009,600,0.11447,600,0.10571,600,0.10720,600,0.11100
700,0.11002,700,0.11433,700,0.10572,700,0.11019,700,0.11415,700,0.10623,700,0.11061,700,0.11487,700,0.10634,700,0.10720,700,0.11100
800,0.11049,800,0.11508,800,0.10589,800,0.11018,800,0.11405,800,0.10631,800,0.11099,800,0.11553,800,0.10646,800,0.10720,800,0.11100
900,0.10993,900,0.11394,900,0.10593,900,0.11067,900,0.11500,900,0.10634,900,0.11051,900,0.11504,900,0.10597,900,0.10720,900,0.11100
1000,0.11116,1000,0.11608,1000,0.10624,1000,0.11020,1000,0.11434,1000,0.10606,1000,0.11086,1000,0.11469,1000,0.10702,1000,0.10720,1000,0.11100
1100,0.11056,1100,0.11513,1100,0.10598,1100,0.10961,1100,0.11373,1100,0.10548,1100,0.11031,1100,0.11496,1100,0.10566,1100,0.10720,1100,0.11100
1200,0.11022,1200,0.11428,1200,0.10615,1200,0.11049,1200,0.11474,1200,0.10624,1200,0.10941,1200,0.11409,1200,0.10474,1200,0.10720,1200,0.11100
1300,0.11024,1300,0.11472,1300,0.10577,1300,0.11051,1300,0.11453,1300,0.10650,1300,0.11003,1300,0.11412,1300,0.10593,1300,0.10720,1300,0.11100
1400,0.11170,1400,0.11642,1400,0.10697,1400,0.10982,1400,0.11477,1400,0.10488,1400,0.11007,1400,0.11422,1400,0.10593,1400,0.10720,1400,0.11100
1500,0.10995,1500,0.11460,1500,0.10531,1500,0.10994,1500,0.11454,1500,0.10534,1500,0.11049,1500,0.11480,1500,0.10618,1500,0.10720,1500,0.11100
1600,0.11045,1600,0.11508,1600,0.10582,1600,0.11082,1600,0.11500,1600,0.10664,1600,0.11077,1600,0.11497,1600,0.10657,1600,0.10720,1600,0.11100
1700,0.11034,1700,0.11471,1700,0.10597,1700,0.11121,1700,0.11569,1700,0.10673,1700,0.11007,1700,0.11444,1700,0.10569,1700,0.10720,1700,0.11100
1800,0.11038,1800,0.11460,1800,0.10616,1800,0.11042,1800,0.11481,1800,0.10604,1800,0.10982,1800,0.11416,1800,0.10548,1800,0.10720,1800,0.11100
1900,0.11019,1900,0.11497,1900,0.10541,1900,0.10985,1900,0.11417,1900,0.10553,1900,0.11026,1900,0.11435,1900,0.10616,1900,0.10720,1900,0.11100
2000,0.11069,2000,0.11538,2000,0.10600,2000,0.10932,2000,0.11343,2000,0.10521,2000,0.11069,2000,0.11561,2000,0.10578,2000,0.10720,2000,0.11100
2100,0.11053,2100,0.11547,2100,0.10560,2100,0.10987,2100,0.11432,2100,0.10543,2100,0.11052,2100,0.11490,2100,0.10614,2100,0.10720,2100,0.11100
2200,0.11152,2200,0.11580,2200,0.10724,2200,0.11118,2200,0.11534,2200,0.10701,2200,0.11025,2200,0.11482,2200,0.10568,2200,0.10720,2200,0.11100
2300,0.11131,2300,0.11629,2300,0.10632,2300,0.11011,2300,0.11433,2300,0.10589,2300,0.11025,2300,0.11462,2300,0.10588,2300,0.10720,2300,0.11100
2400,0.11046,2400,0.11469,2400,0.10624,2400,0.11027,2400,0.11470,2400,0.10584,2400,0.11136,2400,0.11659,2400,0.10613,2400,0.10720,2400,0.11100
2500,0.11059,2500,0.11466,2500,0.10652,2500,0.10972,2500,0.11455,2500,0.10489,2500,0.10993,2500,0.11392,2500,0.10595,2500,0.10720,2500,0.11100
2600,0.11117,2600,0.11563,2600,0.10672,2600,0.11061,2600,0.11495,2600,0.10626,2600,0.11056,2600,0.11498,2600,0.10613,2600,0.10720,2600,0.11100
2700,0.11118,2700,0.11591,2700,0.10645,2700,0.11042,2700,0.11532,2700,0.10552,2700,0.11028,2700,0.11470,2700,0.10587,2700,0.10720,2700,0.11100
2800,0.11039,2800,0.11446,2800,0.10632,2800,0.11002,2800,0.11471,2800,0.10532,2800,0.11090,2800,0.11448,2800,0.10733,2800,0.10720,2800,0.11100
2900,0.11100,2900,0.11563,2900,0.10638,2900,0.10976,2900,0.11410,2900,0.10542,2900,0.10981,2900,0.11453,2900,0.10508,2900,0.10720,2900,0.11100
3000,0.11028,3000,0.11448,3000,0.10608,3000,0.11077,3000,0.11525,3000,0.10629,3000,0.11014,3000,0.11408,3000,0.10621,3000,0.10720,3000,0.11100


==> data/output_awgn_bler04dB_evo_04x02.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.80684,0,0.86813,0,0.74555,0,0.87050,0,0.91517,0,0.82583,0,0.92140,0,0.94049,0,0.90231,0,0.21333,0,0.18033
100,0.21232,100,0.22206,100,0.20258,100,0.19357,100,0.20594,100,0.18119,100,0.21216,100,0.23871,100,0.18561,100,0.21333,100,0.18033
200,0.20107,200,0.21086,200,0.19129,200,0.18774,200,0.19563,200,0.17986,200,0.19388,200,0.20648,200,0.18128,200,0.21333,200,0.18033
300,0.19805,300,0.20698,300,0.18912,300,0.18744,300,0.19394,300,0.18093,300,0.19046,300,0.19782,300,0.18311,300,0.21333,300,0.18033
400,0.19578,400,0.20455,400,0.18702,400,0.18503,400,0.19208,400,0.17797,400,0.18822,400,0.19573,400,0.18070,400,0.21333,400,0.18033
500,0.19336,500,0.20151,500,0.18521,500,0.18637,500,0.19378,500,0.17897,500,0.18709,500,0.19362,500,0.18057,500,0.21333,500,0.18033
600,0.19157,600,0.20020,600,0.18295,600,0.18430,600,0.19138,600,0.17723,600,0.18634,600,0.19317,600,0.17950,600,0.21333,600,0.18033
700,0.19068,700,0.19827,700,0.18310,700,0.18484,700,0.19186,700,0.17783,700,0.18636,700,0.19362,700,0.17910,700,0.21333,700,0.18033
800,0.19169,800,0.19945,800,0.18394,800,0.18560,800,0.19269,800,0.17851,800,0.18594,800,0.19218,800,0.17970,800,0.21333,800,0.18033
900,0.19148,900,0.19921,900,0.18375,900,0.18499,900,0.19196,900,0.17802,900,0.18724,900,0.19396,900,0.18053,900,0.21333,900,0.18033
1000,0.19071,1000,0.19785,1000,0.18357,1000,0.18456,1000,0.19101,1000,0.17811,1000,0.18636,1000,0.19316,1000,0.17955,1000,0.21333,1000,0.18033
1100,0.19217,1100,0.19952,1100,0.18482,1100,0.18544,1100,0.19186,1100,0.17902,1100,0.18474,1100,0.19167,1100,0.17781,1100,0.21333,1100,0.18033
1200,0.19045,1200,0.19674,1200,0.18417,1200,0.18398,1200,0.19066,1200,0.17729,1200,0.18638,1200,0.19381,1200,0.17895,1200,0.21333,1200,0.18033
1300,0.19071,1300,0.19825,1300,0.18317,1300,0.18376,1300,0.19079,1300,0.17673,1300,0.18405,1300,0.19083,1300,0.17727,1300,0.21333,1300,0.18033
1400,0.18927,1400,0.19724,1400,0.18131,1400,0.18541,1400,0.19250,1400,0.17832,1400,0.18579,1400,0.19232,1400,0.17926,1400,0.21333,1400,0.18033
1500,0.18917,1500,0.19724,1500,0.18109,1500,0.18477,1500,0.19129,1500,0.17825,1500,0.18476,1500,0.19237,1500,0.17715,1500,0.21333,1500,0.18033
1600,0.19040,1600,0.19802,1600,0.18278,1600,0.18481,1600,0.19199,1600,0.17763,1600,0.18567,1600,0.19288,1600,0.17846,1600,0.21333,1600,0.18033
1700,0.18981,1700,0.19646,1700,0.18316,1700,0.18543,1700,0.19243,1700,0.17844,1700,0.18477,1700,0.19207,1700,0.17747,1700,0.21333,1700,0.18033
1800,0.18952,1800,0.19602,1800,0.18302,1800,0.18565,1800,0.19278,1800,0.17853,1800,0.18539,1800,0.19314,1800,0.17764,1800,0.21333,1800,0.18033
1900,0.18995,1900,0.19724,1900,0.18267,1900,0.18511,1900,0.19199,1900,0.17823,1900,0.18601,1900,0.19263,1900,0.17938,1900,0.21333,1900,0.18033
2000,0.18858,2000,0.19497,2000,0.18219,2000,0.18502,2000,0.19254,2000,0.17750,2000,0.18572,2000,0.19290,2000,0.17854,2000,0.21333,2000,0.18033
2100,0.18874,2100,0.19501,2100,0.18247,2100,0.18624,2100,0.19323,2100,0.17925,2100,0.18371,2100,0.19076,2100,0.17666,2100,0.21333,2100,0.18033
2200,0.18844,2200,0.19583,2200,0.18105,2200,0.18368,2200,0.19111,2200,0.17625,2200,0.18600,2200,0.19357,2200,0.17843,2200,0.21333,2200,0.18033
2300,0.18953,2300,0.19712,2300,0.18194,2300,0.18353,2300,0.18925,2300,0.17780,2300,0.18397,2300,0.19064,2300,0.17729,2300,0.21333,2300,0.18033
2400,0.18758,2400,0.19504,2400,0.18011,2400,0.18542,2400,0.19248,2400,0.17837,2400,0.18467,2400,0.19131,2400,0.17803,2400,0.21333,2400,0.18033
2500,0.18933,2500,0.19611,2500,0.18256,2500,0.18544,2500,0.19331,2500,0.17757,2500,0.18572,2500,0.19286,2500,0.17857,2500,0.21333,2500,0.18033
2600,0.18947,2600,0.19607,2600,0.18288,2600,0.18488,2600,0.19172,2600,0.17804,2600,0.18459,2600,0.19098,2600,0.17820,2600,0.21333,2600,0.18033
2700,0.18817,2700,0.19576,2700,0.18059,2700,0.18372,2700,0.19130,2700,0.17613,2700,0.18441,2700,0.19019,2700,0.17864,2700,0.21333,2700,0.18033
2800,0.18829,2800,0.19572,2800,0.18085,2800,0.18399,2800,0.19118,2800,0.17679,2800,0.18464,2800,0.19148,2800,0.17780,2800,0.21333,2800,0.18033
2900,0.19029,2900,0.19841,2900,0.18217,2900,0.18195,2900,0.18932,2900,0.17458,2900,0.18583,2900,0.19278,2900,0.17888,2900,0.21333,2900,0.18033
3000,0.18824,3000,0.19523,3000,0.18125,3000,0.18480,3000,0.19250,3000,0.17711,3000,0.18522,3000,0.19183,3000,0.17861,3000,0.21333,3000,0.18033


==> data/output_awgn_bler04dB_evo_08x04.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.99049,0,0.99505,0,0.98593,0,0.99585,0,0.99842,0,0.99328,0,0.99600,0,0.99809,0,0.99391,0,0.35500,0,0.26950
100,0.48761,100,0.51505,100,0.46017,100,0.64407,100,0.68948,100,0.59866,100,0.65108,100,0.70614,100,0.59602,100,0.35500,100,0.26950
200,0.45048,200,0.47538,200,0.42557,200,0.52468,200,0.56274,200,0.48663,200,0.56345,200,0.60417,200,0.52274,200,0.35500,200,0.26950
300,0.43107,300,0.45694,300,0.40521,300,0.47697,300,0.51440,300,0.43954,300,0.51889,300,0.55713,300,0.48066,300,0.35500,300,0.26950
400,0.41815,400,0.44393,400,0.39237,400,0.44324,400,0.47565,400,0.41084,400,0.49195,400,0.53247,400,0.45143,400,0.35500,400,0.26950
500,0.40664,500,0.43290,500,0.38037,500,0.42293,500,0.45181,500,0.39404,500,0.46342,500,0.50247,500,0.42437,500,0.35500,500,0.26950
600,0.39937,600,0.42568,600,0.37306,600,0.40912,600,0.43804,600,0.38020,600,0.44499,600,0.48002,600,0.40996,600,0.35500,600,0.26950
700,0.39129,700,0.41883,700,0.36375,700,0.39749,700,0.42816,700,0.36682,700,0.42476,700,0.45430,700,0.39522,700,0.35500,700,0.26950
800,0.38660,800,0.41192,800,0.36127,800,0.38813,800,0.42049,800,0.35578,800,0.41245,800,0.44252,800,0.38239,800,0.35500,800,0.26950
900,0.38297,900,0.40816,900,0.35778,900,0.38211,900,0.41282,900,0.35140,900,0.40264,900,0.43304,900,0.37225,900,0.35500,900,0.26950
1000,0.37504,1000,0.39895,1000,0.35113,1000,0.37488,1000,0.40730,1000,0.34247,1000,0.39284,1000,0.42593,1000,0.35975,1000,0.35500,1000,0.26950
1100,0.37253,1100,0.39510,1100,0.34995,1100,0.36779,1100,0.39914,1100,0.33643,1100,0.38644,1100,0.42080,1100,0.35207,1100,0.35500,1100,0.26950
1200,0.36993,1200,0.39176,1200,0.34810,1200,0.36666,1200,0.39876,1200,0.33455,1200,0.37811,1200,0.41339,1200,0.34284,1200,0.35500,1200,0.26950
1300,0.36634,1300,0.38986,1300,0.34282,1300,0.36219,1300,0.39262,1300,0.33177,1300,0.37788,1300,0.41472,1300,0.34104,1300,0.35500,1300,0.26950
1400,0.36380,1400,0.38766,1400,0.33994,1400,0.36066,1400,0.39243,1400,0.32889,1400,0.37337,1400,0.41215,1400,0.33460,1400,0.35500,1400,0.26950
1500,0.36212,1500,0.38380,1500,0.34045,1500,0.35963,1500,0.39078,1500,0.32848,1500,0.37176,1500,0.40974,1500,0.33377,1500,0.35500,1500,0.26950
1600,0.36064,1600,0.38177,1600,0.33951,1600,0.35390,1600,0.38267,1600,0.32513,1600,0.36566,1600,0.40415,1600,0.32718,1600,0.35500,1600,0.26950
1700,0.35717,1700,0.37970,1700,0.33464,1700,0.35283,1700,0.38298,1700,0.32269,1700,0.36389,1700,0.40041,1700,0.32737,1700,0.35500,1700,0.26950
1800,0.35352,1800,0.37476,1800,0.33228,1800,0.35252,1800,0.38070,1800,0.32434,1800,0.35923,1800,0.39552,1800,0.32294,1800,0.35500,1800,0.26950
1900,0.35318,1900,0.37163,1900,0.33473,1900,0.34983,1900,0.37649,1900,0.32316,1900,0.35835,1900,0.39150,1900,0.32521,1900,0.35500,1900,0.26950
2000,0.35169,2000,0.37238,2000,0.33100,2000,0.34917,2000,0.37581,2000,0.32253,2000,0.35750,2000,0.39046,2000,0.32455,2000,0.35500,2000,0.26950
2100,0.34974,2100,0.37040,2100,0.32909,2100,0.34805,2100,0.37349,2100,0.32261,2100,0.35392,2100,0.38523,2100,0.32260,2100,0.35500,2100,0.26950
2200,0.34838,2200,0.36936,2200,0.32740,2200,0.34525,2200,0.37054,2200,0.31997,2200,0.35228,2200,0.38602,2200,0.31854,2200,0.35500,2200,0.26950
2300,0.34775,2300,0.36700,2300,0.32850,2300,0.34493,2300,0.37103,2300,0.31883,2300,0.34997,2300,0.38262,2300,0.31732,2300,0.35500,2300,0.26950
2400,0.34492,2400,0.36432,2400,0.32552,2400,0.34309,2400,0.36844,2400,0.31775,2400,0.34882,2400,0.38161,2400,0.31603,2400,0.35500,2400,0.26950
2500,0.34356,2500,0.36477,2500,0.32235,2500,0.34508,2500,0.36938,2500,0.32078,2500,0.34929,2500,0.38108,2500,0.31751,2500,0.35500,2500,0.26950
2600,0.34352,2600,0.36545,2600,0.32158,2600,0.33970,2600,0.36427,2600,0.31512,2600,0.34897,2600,0.38042,2600,0.31752,2600,0.35500,2600,0.26950
2700,0.34088,2700,0.36229,2700,0.31948,2700,0.34244,2700,0.36868,2700,0.31621,2700,0.34512,2700,0.37697,2700,0.31327,2700,0.35500,2700,0.26950
2800,0.34052,2800,0.36066,2800,0.32037,2800,0.33927,2800,0.36414,2800,0.31441,2800,0.34638,2800,0.37759,2800,0.31518,2800,0.35500,2800,0.26950
2900,0.33943,2900,0.36053,2900,0.31832,2900,0.34032,2900,0.36535,2900,0.31529,2900,0.34817,2900,0.37924,2900,0.31709,2900,0.35500,2900,0.26950
3000,0.33980,3000,0.35785,3000,0.32176,3000,0.34034,3000,0.36542,3000,0.31526,3000,0.34667,3000,0.37592,3000,0.31742,3000,0.35500,3000,0.26950


==> data/output_awgn_bler06dB_evo_02x01.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.45116,0,0.58165,0,0.32067,0,0.58340,0,0.71597,0,0.45082,0,0.62682,0,0.73347,0,0.52018,0,0.04709,0,0.04673
100,0.04678,100,0.04895,100,0.04461,100,0.04654,100,0.04845,100,0.04464,100,0.04606,100,0.04820,100,0.04391,100,0.04709,100,0.04673
200,0.04641,200,0.04821,200,0.04460,200,0.04594,200,0.04799,200,0.04389,200,0.04610,200,0.04792,200,0.04429,200,0.04709,200,0.04673
300,0.04657,300,0.04857,300,0.04456,300,0.04597,300,0.04788,300,0.04406,300,0.04620,300,0.04795,300,0.04445,300,0.04709,300,0.04673
400,0.04608,400,0.04799,400,0.04418,400,0.04632,400,0.04825,400,0.04439,400,0.04610,400,0.04826,400,0.04394,400,0.04709,400,0.04673
500,0.04667,500,0.04862,500,0.04471,500,0.04626,500,0.04845,500,0.04408,500,0.04618,500,0.04807,500,0.04430,500,0.04709,500,0.04673
600,0.04650,600,0.04875,600,0.04426,600,0.04615,600,0.04804,600,0.04427,600,0.04637,600,0.04823,600,0.04450,600,0.04709,600,0.04673
700,0.04695,700,0.04909,700,0.04480,700,0.04618,700,0.04818,700,0.04417,700,0.04576,700,0.04780,700,0.04371,700,0.04709,700,0.04673
800,0.04639,800,0.04851,800,0.04428,800,0.04611,800,0.04802,800,0.04421,800,0.04609,800,0.04827,800,0.04390,800,0.04709,800,0.04673
900,0.04635,900,0.04860,900,0.04410,900,0.04633,900,0.04846,900,0.04419,900,0.04571,900,0.04751,900,0.04390,900,0.04709,900,0.04673
1000,0.04619,1000,0.04827,1000,0.04412,1000,0.04594,1000,0.04796,1000,0.04392,1000,0.04585,1000,0.04765,1000,0.04405,1000,0.04709,1000,0.04673
1100,0.04622,1100,0.04830,1100,0.04413,1100,0.04628,1100,0.04813,1100,0.04444,1100,0.04617,1100,0.04808,1100,0.04425,1100,0.04709,1100,0.04673
1200,0.04648,1200,0.04865,1200,0.04430,1200,0.04625,1200,0.04823,1200,0.04427,1200,0.04573,1200,0.04765,1200,0.04380,1200,0.04709,1200,0.04673
1300,0.04649,1300,0.04869,1300,0.04428,1300,0.04589,1300,0.04789,1300,0.04390,1300,0.04598,1300,0.04822,1300,0.04374,1300,0.04709,1300,0.04673
1400,0.04640,1400,0.04863,1400,0.04416,1400,0.04595,1400,0.04751,1400,0.04438,1400,0.04597,1400,0.04820,1400,0.04374,1400,0.04709,1400,0.04673
1500,0.04615,1500,0.04830,1500,0.04399,1500,0.04583,1500,0.04785,1500,0.04381,1500,0.04582,1500,0.04775,1500,0.04389,1500,0.04709,1500,0.04673
1600,0.04629,1600,0.04837,1600,0.04422,1600,0.04612,1600,0.04807,1600,0.04418,1600,0.04584,1600,0.04792,1600,0.04376,1600,0.04709,1600,0.04673
1700,0.04612,1700,0.04796,1700,0.04428,1700,0.04631,1700,0.04826,1700,0.04435,1700,0.04600,1700,0.04765,1700,0.04435,1700,0.04709,1700,0.04673
1800,0.04622,1800,0.04829,1800,0.04414,1800,0.04576,1800,0.04755,1800,0.04397,1800,0.04618,1800,0.04837,1800,0.04398,1800,0.04709,1800,0.04673
1900,0.04641,1900,0.04849,1900,0.04433,1900,0.04541,1900,0.04720,1900,0.04363,1900,0.04570,1900,0.04747,1900,0.04393,1900,0.04709,1900,0.04673
2000,0.04624,2000,0.04828,2000,0.04421,2000,0.04610,2000,0.04806,2000,0.04415,2000,0.04588,2000,0.04774,2000,0.04403,2000,0.04709,2000,0.04673
2100,0.04638,2100,0.04855,2100,0.04422,2100,0.04578,2100,0.04770,2100,0.04385,2100,0.04648,2100,0.04857,2100,0.04438,2100,0.04709,2100,0.04673
2200,0.04624,2200,0.04810,2200,0.04438,2200,0.04582,2200,0.04777,2200,0.04387,2200,0.04568,2200,0.04760,2200,0.04376,2200,0.04709,2200,0.04673
2300,0.04613,2300,0.04833,2300,0.04394,2300,0.04624,2300,0.04811,2300,0.04437,2300,0.04624,2300,0.04817,2300,0.04430,2300,0.04709,2300,0.04673
2400,0.04586,2400,0.04763,2400,0.04410,2400,0.04596,2400,0.04792,2400,0.04401,2400,0.04590,2400,0.04799,2400,0.04380,2400,0.04709,2400,0.04673
2500,0.04617,2500,0.04806,2500,0.04428,2500,0.04609,2500,0.04802,2500,0.04417,2500,0.04580,2500,0.04780,2500,0.04381,2500,0.04709,2500,0.04673
2600,0.04615,2600,0.04815,2600,0.04415,2600,0.04596,2600,0.04798,2600,0.04395,2600,0.04571,2600,0.04775,2600,0.04367,2600,0.04709,2600,0.04673
2700,0.04625,2700,0.04859,2700,0.04392,2700,0.04599,2700,0.04803,2700,0.04394,2700,0.04603,2700,0.04811,2700,0.04395,2700,0.04709,2700,0.04673
2800,0.04618,2800,0.04792,2800,0.04445,2800,0.04613,2800,0.04793,2800,0.04434,2800,0.04626,2800,0.04816,2800,0.04435,2800,0.04709,2800,0.04673
2900,0.04603,2900,0.04808,2900,0.04397,2900,0.04614,2900,0.04796,2900,0.04433,2900,0.04622,2900,0.04812,2900,0.04432,2900,0.04709,2900,0.04673
3000,0.04627,3000,0.04855,3000,0.04400,3000,0.04604,3000,0.04793,3000,0.04415,3000,0.04575,3000,0.04762,3000,0.04387,3000,0.04709,3000,0.04673


==> data/output_awgn_bler06dB_evo_04x02.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.79697,0,0.86425,0,0.72969,0,0.86861,0,0.91561,0,0.82161,0,0.91993,0,0.94148,0,0.89838,0,0.08700,0,0.06625
100,0.09074,100,0.09754,100,0.08395,100,0.07814,100,0.08676,100,0.06951,100,0.09113,100,0.11142,100,0.07085,100,0.08700,100,0.06625
200,0.08290,200,0.08779,200,0.07802,200,0.07313,200,0.07667,200,0.06959,200,0.07692,200,0.08528,200,0.06857,200,0.08700,200,0.06625
300,0.08034,300,0.08437,300,0.07632,300,0.07170,300,0.07451,300,0.06890,300,0.07372,300,0.07736,300,0.07008,300,0.08700,300,0.06625
400,0.07861,400,0.08226,400,0.07496,400,0.07161,400,0.07479,400,0.06843,400,0.07319,400,0.07620,400,0.07017,400,0.08700,400,0.06625
500,0.07756,500,0.08093,500,0.07418,500,0.07222,500,0.07517,500,0.06928,500,0.07245,500,0.07594,500,0.06897,500,0.08700,500,0.06625
600,0.07669,600,0.08030,600,0.07308,600,0.07123,600,0.07432,600,0.06815,600,0.07242,600,0.07535,600,0.06949,600,0.08700,600,0.06625
700,0.07621,700,0.07977,700,0.07265,700,0.07165,700,0.07474,700,0.06856,700,0.07192,700,0.07504,700,0.06881,700,0.08700,700,0.06625
800,0.07581,800,0.07945,800,0.07216,800,0.07131,800,0.07431,800,0.06831,800,0.07179,800,0.07520,800,0.06837,800,0.08700,800,0.06625
900,0.07530,900,0.07861,900,0.07199,900,0.07138,900,0.07452,900,0.06825,900,0.07167,900,0.07491,900,0.06844,900,0.08700,900,0.06625
1000,0.07487,1000,0.07876,1000,0.07097,1000,0.07139,1000,0.07446,1000,0.06831,1000,0.07159,1000,0.07455,1000,0.06863,1000,0.08700,1000,0.06625
1100,0.07537,1100,0.07903,1100,0.07171,1100,0.07104,1100,0.07438,1100,0.06771,1100,0.07158,1100,0.07478,1100,0.06839,1100,0.08700,1100,0.06625
1200,0.07522,1200,0.07844,1200,0.07201,1200,0.07081,1200,0.07337,1200,0.06826,1200,0.07111,1200,0.07370,1200,0.06852,1200,0.08700,1200,0.06625
1300,0.07493,1300,0.07815,1300,0.07172,1300,0.07046,1300,0.07320,1300,0.06771,1300,0.07102,1300,0.07404,1300,0.06800,1300,0.08700,1300,0.06625
1400,0.07445,1400,0.07751,1400,0.07140,1400,0.07049,1400,0.07312,1400,0.06786,1400,0.07146,1400,0.07418,1400,0.06875,1400,0.08700,1400,0.06625
1500,0.07445,1500,0.07766,1500,0.07124,1500,0.07101,1500,0.07402,1500,0.06800,1500,0.07130,1500,0.07407,1500,0.06854,1500,0.08700,1500,0.06625
1600,0.07391,1600,0.07725,1600,0.07056,1600,0.07108,1600,0.07381,1600,0.06834,1600,0.07129,1600,0.07423,1600,0.06836,1600,0.08700,1600,0.06625
1700,0.07368,1700,0.07692,1700,0.07045,1700,0.07108,1700,0.07468,1700,0.06747,1700,0.07106,1700,0.07373,1700,0.06838,1700,0.08700,1700,0.06625
1800,0.07458,1800,0.07832,1800,0.07084,1800,0.07081,1800,0.07380,1800,0.06782,1800,0.07102,1800,0.07411,1800,0.06793,1800,0.08700,1800,0.06625
1900,0.07392,1900,0.07724,1900,0.07060,1900,0.07099,1900,0.07414,1900,0.06783,1900,0.07151,1900,0.07441,1900,0.06862,1900,0.08700,1900,0.06625
2000,0.07399,2000,0.07758,2000,0.07040,2000,0.07072,2000,0.07379,2000,0.06766,2000,0.07155,2000,0.07474,2000,0.06836,2000,0.08700,2000,0.06625
2100,0.07404,2100,0.07695,2100,0.07113,2100,0.07082,2100,0.07361,2100,0.06803,2100,0.07098,2100,0.07407,2100,0.06789,2100,0.08700,2100,0.06625
2200,0.07304,2200,0.07623,2200,0.06986,2200,0.07114,2200,0.07386,2200,0.06842,2200,0.07109,2200,0.07383,2200,0.06835,2200,0.08700,2200,0.06625
2300,0.07411,2300,0.07700,2300,0.07123,2300,0.07082,2300,0.07377,2300,0.06786,2300,0.07116,2300,0.07412,2300,0.06820,2300,0.08700,2300,0.06625
2400,0.07411,2400,0.07777,2400,0.07046,2400,0.07016,2400,0.07314,2400,0.06717,2400,0.07140,2400,0.07458,2400,0.06822,2400,0.08700,2400,0.06625
2500,0.07320,2500,0.07599,2500,0.07041,2500,0.07049,2500,0.07338,2500,0.06759,2500,0.07109,2500,0.07415,2500,0.06802,2500,0.08700,2500,0.06625
2600,0.07403,2600,0.07728,2600,0.07078,2600,0.07022,2600,0.07295,2600,0.06749,2600,0.07055,2600,0.07351,2600,0.06759,2600,0.08700,2600,0.06625
2700,0.07375,2700,0.07659,2700,0.07091,2700,0.07028,2700,0.07334,2700,0.06722,2700,0.07116,2700,0.07439,2700,0.06792,2700,0.08700,2700,0.06625
2800,0.07295,2800,0.07573,2800,0.07017,2800,0.07030,2800,0.07334,2800,0.06725,2800,0.07162,2800,0.07481,2800,0.06843,2800,0.08700,2800,0.06625
2900,0.07315,2900,0.07646,2900,0.06985,2900,0.07063,2900,0.07366,2900,0.06761,2900,0.07097,2900,0.07395,2900,0.06798,2900,0.08700,2900,0.06625
3000,0.07304,3000,0.07598,3000,0.07011,3000,0.07056,3000,0.07372,3000,0.06741,3000,0.07104,3000,0.07396,3000,0.06812,3000,0.08700,3000,0.06625


==> data/output_awgn_bler06dB_evo_08x04.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.99006,0,0.99496,0,0.98516,0,0.99506,0,0.99797,0,0.99215,0,0.99621,0,0.99837,0,0.99405,0,0.17033,0,0.09000
100,0.27771,100,0.30600,100,0.24942,100,0.49476,100,0.56588,100,0.42364,100,0.48703,100,0.56257,100,0.41148,100,0.17033,100,0.09000
200,0.23967,200,0.26451,200,0.21483,200,0.32666,200,0.36873,200,0.28459,200,0.36422,200,0.41436,200,0.31407,200,0.17033,200,0.09000
300,0.22176,300,0.24445,300,0.19906,300,0.26772,300,0.31097,300,0.22448,300,0.31317,300,0.35584,300,0.27049,300,0.17033,300,0.09000
400,0.20820,400,0.22894,400,0.18747,400,0.23368,400,0.26596,400,0.20140,400,0.28079,400,0.32358,400,0.23801,400,0.17033,400,0.09000
500,0.19740,500,0.21814,500,0.17666,500,0.21412,500,0.24176,500,0.18647,500,0.25030,500,0.28969,500,0.21091,500,0.17033,500,0.09000
600,0.19037,600,0.21104,600,0.16971,600,0.19921,600,0.22483,600,0.17359,600,0.22819,600,0.26136,600,0.19502,600,0.17033,600,0.09000
700,0.18567,700,0.20581,700,0.16553,700,0.18759,700,0.21290,700,0.16228,700,0.21161,700,0.23840,700,0.18481,700,0.17033,700,0.09000
800,0.17976,800,0.19917,800,0.16036,800,0.18071,800,0.20861,800,0.15280,800,0.19775,800,0.22286,800,0.17265,800,0.17033,800,0.09000
900,0.17553,900,0.19538,900,0.15568,900,0.17321,900,0.19963,900,0.14679,900,0.19040,900,0.21743,900,0.16337,900,0.17033,900,0.09000
1000,0.17111,1000,0.18976,1000,0.15247,1000,0.16706,1000,0.19481,1000,0.13931,1000,0.18331,1000,0.21171,1000,0.15491,1000,0.17033,1000,0.09000
1100,0.16839,1100,0.18622,1100,0.15057,1100,0.16288,1100,0.19011,1100,0.13565,1100,0.17523,1100,0.20350,1100,0.14696,1100,0.17033,1100,0.09000
1200,0.16380,1200,0.18149,1200,0.14612,1200,0.15871,1200,0.18517,1200,0.13224,1200,0.17241,1200,0.20173,1200,0.14309,1200,0.17033,1200,0.09000
1300,0.16268,1300,0.18005,1300,0.14532,1300,0.15658,1300,0.18385,1300,0.12932,1300,0.16818,1300,0.19913,1300,0.13722,1300,0.17033,1300,0.09000
1400,0.15945,1400,0.17655,1400,0.14236,1400,0.15402,1400,0.18013,1400,0.12791,1400,0.16460,1400,0.19538,1400,0.13383,1400,0.17033,1400,0.09000
1500,0.15627,1500,0.17238,1500,0.14016,1500,0.15152,1500,0.17657,1500,0.12646,1500,0.16142,1500,0.19290,1500,0.12994,1500,0.17033,1500,0.09000
1600,0.15521,1600,0.17062,1600,0.13980,1600,0.15008,1600,0.17340,1600,0.12676,1600,0.15812,1600,0.18878,1600,0.12746,1600,0.17033,1600,0.09000
1700,0.15361,1700,0.16966,1700,0.13757,1700,0.14889,1700,0.17313,1700,0.12466,1700,0.15538,1700,0.18513,1700,0.12562,1700,0.17033,1700,0.09000
1800,0.15142,1800,0.16737,1800,0.13547,1800,0.14641,1800,0.16811,1800,0.12470,1800,0.15241,1800,0.18065,1800,0.12416,1800,0.17033,1800,0.09000
1900,0.15086,1900,0.16613,1900,0.13558,1900,0.14456,1900,0.16579,1900,0.12333,1900,0.15072,1900,0.17938,1900,0.12205,1900,0.17033,1900,0.09000
2000,0.14959,2000,0.16565,2000,0.13353,2000,0.14252,2000,0.16284,2000,0.12220,2000,0.14852,2000,0.17591,2000,0.12113,2000,0.17033,2000,0.09000
2100,0.14785,2100,0.16299,2100,0.13271,2100,0.14290,2100,0.16298,2100,0.12281,2100,0.14674,2100,0.17219,2100,0.12129,2100,0.17033,2100,0.09000
2200,0.14711,2200,0.16234,2200,0.13188,2200,0.14039,2200,0.15897,2200,0.12181,2200,0.14605,2200,0.17156,2200,0.12054,2200,0.17033,2200,0.09000
2300,0.14464,2300,0.15919,2300,0.13010,2300,0.14103,2300,0.16221,2300,0.11985,2300,0.14511,2300,0.17053,2300,0.11969,2300,0.17033,2300,0.09000
2400,0.14485,2400,0.15895,2400,0.13075,2400,0.14014,2400,0.15958,2400,0.12070,2400,0.14457,2400,0.16931,2400,0.11984,2400,0.17033,2400,0.09000
2500,0.14302,2500,0.15694,2500,0.12910,2500,0.13825,2500,0.15635,2500,0.12015,2500,0.14323,2500,0.16821,2500,0.11825,2500,0.17033,2500,0.09000
2600,0.14189,2600,0.15632,2600,0.12745,2600,0.13775,2600,0.15681,2600,0.11869,2600,0.14234,2600,0.16738,2600,0.11730,2600,0.17033,2600,0.09000
2700,0.14120,2700,0.15604,2700,0.12637,2700,0.13765,2700,0.15667,2700,0.11864,2700,0.14132,2700,0.16540,2700,0.11724,2700,0.17033,2700,0.09000
2800,0.14071,2800,0.15530,2800,0.12612,2800,0.13649,2800,0.15583,2800,0.11716,2800,0.14043,2800,0.16440,2800,0.11645,2800,0.17033,2800,0.09000
2900,0.14036,2900,0.15411,2900,0.12662,2900,0.13652,2900,0.15586,2900,0.11718,2900,0.13992,2900,0.16384,2900,0.11599,2900,0.17033,2900,0.09000
3000,0.13860,3000,0.15280,3000,0.12440,3000,0.13559,3000,0.15512,3000,0.11607,3000,0.13917,3000,0.16091,3000,0.11743,3000,0.17033,3000,0.09000


==> data/output_awgn_en_02x01.csv <==
x_ae,y_ae,x_vae_awgn,y_vae_awgn,x_vae_rbf,y_vae_rbf,x_QAM,y_QAM,x_Agrell,y_Agrell
0.48949,0.00003,0.49566,0.00003,0.49289,0.00002,0.50000,0.00000,0.50000,0.00000
0.49010,0.00004,0.49597,0.00005,0.49330,0.00003,0.50000,1.00000,0.50000,1.00000
0.49072,0.00007,0.49629,0.00009,0.49372,0.00005,0.50000,1.00000,0.50000,1.00000
0.49133,0.00012,0.49661,0.00014,0.49414,0.00007,0.50000,1.00000,0.50000,1.00000
0.49195,0.00020,0.49692,0.00022,0.49456,0.00011,0.50000,1.00000,0.50000,1.00000
0.49256,0.00032,0.49724,0.00034,0.49498,0.00017,0.50000,1.00000,0.50000,1.00000
0.49317,0.00050,0.49755,0.00051,0.49540,0.00026,0.50000,1.00000,0.50000,1.00000
0.49379,0.00077,0.49787,0.00077,0.49582,0.00038,0.50000,1.00000,0.50000,1.00000
0.49440,0.00116,0.49818,0.00112,0.49624,0.00055,0.50000,1.00000,0.50000,1.00000
0.49502,0.00171,0.49850,0.00162,0.49666,0.00078,0.50000,1.00000,0.50000,1.00000
0.49563,0.00247,0.49881,0.00230,0.49708,0.00110,0.50000,1.00000,0.50000,1.00000
0.49625,0.00351,0.49913,0.00320,0.49750,0.00154,0.50000,1.00000,0.50000,1.00000
0.49686,0.00489,0.49945,0.00440,0.49792,0.00212,0.50000,1.00000,0.50000,1.00000
0.49747,0.00671,0.49976,0.00594,0.49833,0.00289,0.50000,1.00000,0.50000,1.00000
0.49809,0.00906,0.50008,0.00792,0.49875,0.00388,0.50000,1.00000,0.50000,1.00000
0.49870,0.01203,0.50039,0.01039,0.49917,0.00517,0.50000,1.00000,0.50000,1.00000
0.49932,0.01574,0.50071,0.01346,0.49959,0.00679,0.50000,1.00000,0.50000,1.00000
0.49993,0.02030,0.50102,0.01719,0.50001,0.00883,0.50000,1.00000,0.50000,1.00000
0.50055,0.02580,0.50134,0.02168,0.50043,0.01135,0.50000,1.00000,0.50000,1.00000
0.50116,0.03237,0.50166,0.02700,0.50085,0.01444,0.50000,1.00000,0.50000,1.00000
0.50177,0.04009,0.50197,0.03323,0.50127,0.01817,0.50000,1.00000,0.50000,1.00000
0.50239,0.04907,0.50229,0.04044,0.50169,0.02262,0.50000,1.00000,0.50000,1.00000
0.50300,0.05936,0.50260,0.04867,0.50211,0.02787,0.50000,1.00000,0.50000,1.00000
0.50362,0.07103,0.50292,0.05798,0.50253,0.03399,0.50000,1.00000,0.50000,1.00000
0.50423,0.08413,0.50323,0.06840,0.50295,0.04106,0.50000,1.00000,0.50000,1.00000
0.50485,0.09868,0.50355,0.07994,0.50336,0.04911,0.50000,1.00000,0.50000,1.00000
0.50546,0.11467,0.50386,0.09262,0.50378,0.05820,0.50000,1.00000,0.50000,1.00000
0.50607,0.13210,0.50418,0.10642,0.50420,0.06835,0.50000,1.00000,0.50000,1.00000
0.50669,0.15093,0.50450,0.12134,0.50462,0.07958,0.50000,1.00000,0.50000,1.00000
0.50730,0.17108,0.50481,0.13732,0.50504,0.09188,0.50000,1.00000,0.50000,1.00000
0.50792,0.19247,0.50513,0.15435,0.50546,0.10523,0.50000,1.00000,0.50000,1.00000
0.50853,0.21500,0.50544,0.17235,0.50588,0.11961,0.50000,1.00000,0.50000,1.00000
0.50915,0.23853,0.50576,0.19128,0.50630,0.13497,0.50000,1.00000,0.50000,1.00000
0.50976,0.26292,0.50607,0.21107,0.50672,0.15127,0.50000,1.00000,0.50000,1.00000
0.51037,0.28801,0.50639,0.23162,0.50714,0.16846,0.50000,1.00000,0.50000,1.00000
0.51099,0.31363,0.50671,0.25287,0.50756,0.18646,0.50000,1.00000,0.50000,1.00000
0.51160,0.33961,0.50702,0.27473,0.50798,0.20522,0.50000,1.00000,0.50000,1.00000
0.51222,0.36579,0.50734,0.29709,0.50839,0.22465,0.50000,1.00000,0.50000,1.00000
0.51283,0.39200,0.50765,0.31986,0.50881,0.24468,0.50000,1.00000,0.50000,1.00000
0.51345,0.41810,0.50797,0.34296,0.50923,0.26521,0.50000,1.00000,0.50000,1.00000
0.51406,0.44396,0.50828,0.36627,0.50965,0.28615,0.50000,1.00000,0.50000,1.00000
0.51467,0.46949,0.50860,0.38972,0.51007,0.30740,0.50000,1.00000,0.50000,1.00000
0.51529,0.49461,0.50891,0.41321,0.51049,0.32883,0.50000,1.00000,0.50000,1.00000
0.51590,0.51925,0.50923,0.43666,0.51091,0.35033,0.50000,1.00000,0.50000,1.00000
0.51652,0.54338,0.50955,0.46000,0.51133,0.37178,0.50000,1.00000,0.50000,1.00000
0.51713,0.56698,0.50986,0.48315,0.51175,0.39305,0.50000,1.00000,0.50000,1.00000
0.51775,0.59004,0.51018,0.50606,0.51217,0.41405,0.50000,1.00000,0.50000,1.00000
0.51836,0.61255,0.51049,0.52865,0.51259,0.43468,0.50000,1.00000,0.50000,1.00000
0.51897,0.63448,0.51081,0.55088,0.51301,0.45487,0.50000,1.00000,0.50000,1.00000
0.51959,0.65582,0.51112,0.57270,0.51342,0.47456,0.50000,1.00000,0.50000,1.00000
0.52020,0.67651,0.51144,0.59406,0.51384,0.49375,0.50000,1.00000,0.50000,1.00000
0.52082,0.69653,0.51175,0.61492,0.51426,0.51244,0.50000,1.00000,0.50000,1.00000
0.52143,0.71579,0.51207,0.63523,0.51468,0.53066,0.50000,1.00000,0.50000,1.00000
0.52205,0.73425,0.51239,0.65496,0.51510,0.54848,0.50000,1.00000,0.50000,1.00000
0.52266,0.75183,0.51270,0.67407,0.51552,0.56596,0.50000,1.00000,0.50000,1.00000
0.52327,0.76850,0.51302,0.69252,0.51594,0.58319,0.50000,1.00000,0.50000,1.00000
0.52389,0.78422,0.51333,0.71028,0.51636,0.60025,0.50000,1.00000,0.50000,1.00000
0.52450,0.79899,0.51365,0.72733,0.51678,0.61720,0.50000,1.00000,0.50000,1.00000
0.52512,0.81281,0.51396,0.74363,0.51720,0.63409,0.50000,1.00000,0.50000,1.00000
0.52573,0.82573,0.51428,0.75918,0.51762,0.65097,0.50000,1.00000,0.50000,1.00000
0.52635,0.83779,0.51460,0.77396,0.51804,0.66784,0.50000,1.00000,0.50000,1.00000
0.52696,0.84906,0.51491,0.78799,0.51845,0.68466,0.50000,1.00000,0.50000,1.00000
0.52757,0.85959,0.51523,0.80127,0.51887,0.70141,0.50000,1.00000,0.50000,1.00000
0.52819,0.86945,0.51554,0.81383,0.51929,0.71802,0.50000,1.00000,0.50000,1.00000
0.52880,0.87869,0.51586,0.82569,0.51971,0.73439,0.50000,1.00000,0.50000,1.00000
0.52942,0.88733,0.51617,0.83689,0.52013,0.75045,0.50000,1.00000,0.50000,1.00000
0.53003,0.89540,0.51649,0.84747,0.52055,0.76609,0.50000,1.00000,0.50000,1.00000
0.53065,0.90292,0.51680,0.85746,0.52097,0.78124,0.50000,1.00000,0.50000,1.00000
0.53126,0.90990,0.51712,0.86689,0.52139,0.79580,0.50000,1.00000,0.50000,1.00000
0.53187,0.91634,0.51744,0.87578,0.52181,0.80971,0.50000,1.00000,0.50000,1.00000
0.53249,0.92225,0.51775,0.88414,0.52223,0.82294,0.50000,1.00000,0.50000,1.00000
0.53310,0.92766,0.51807,0.89198,0.52265,0.83545,0.50000,1.00000,0.50000,1.00000
0.53372,0.93259,0.51838,0.89930,0.52307,0.84724,0.50000,1.00000,0.50000,1.00000
0.53433,0.93707,0.51870,0.90609,0.52348,0.85831,0.50000,1.00000,0.50000,1.00000
0.53495,0.94115,0.51901,0.91235,0.52390,0.86869,0.50000,1.00000,0.50000,1.00000
0.53556,0.94486,0.51933,0.91805,0.52432,0.87841,0.50000,1.00000,0.50000,1.00000
0.53617,0.94825,0.51965,0.92320,0.52474,0.88751,0.50000,1.00000,0.50000,1.00000
0.53679,0.95136,0.51996,0.92779,0.52516,0.89603,0.50000,1.00000,0.50000,1.00000
0.53740,0.95422,0.52028,0.93183,0.52558,0.90400,0.50000,1.00000,0.50000,1.00000
0.53802,0.95687,0.52059,0.93535,0.52600,0.91146,0.50000,1.00000,0.50000,1.00000
0.53863,0.95932,0.52091,0.93837,0.52642,0.91843,0.50000,1.00000,0.50000,1.00000
0.53925,0.96159,0.52122,0.94093,0.52684,0.92495,0.50000,1.00000,0.50000,1.00000
0.53986,0.96371,0.52154,0.94307,0.52726,0.93103,0.50000,1.00000,0.50000,1.00000
0.54047,0.96567,0.52185,0.94486,0.52768,0.93667,0.50000,1.00000,0.50000,1.00000
0.54109,0.96750,0.52217,0.94634,0.52810,0.94191,0.50000,1.00000,0.50000,1.00000
0.54170,0.96918,0.52249,0.94758,0.52851,0.94673,0.50000,1.00000,0.50000,1.00000
0.54232,0.97074,0.52280,0.94864,0.52893,0.95117,0.50000,1.00000,0.50000,1.00000
0.54293,0.97217,0.52312,0.94959,0.52935,0.95522,0.50000,1.00000,0.50000,1.00000
0.54355,0.97350,0.52343,0.95048,0.52977,0.95892,0.50000,1.00000,0.50000,1.00000
0.54416,0.97471,0.52375,0.95137,0.53019,0.96229,0.50000,1.00000,0.50000,1.00000
0.54477,0.97583,0.52406,0.95232,0.53061,0.96534,0.50000,1.00000,0.50000,1.00000
0.54539,0.97687,0.52438,0.95336,0.53103,0.96812,0.50000,1.00000,0.50000,1.00000
0.54600,0.97784,0.52470,0.95454,0.53145,0.97065,0.50000,1.00000,0.50000,1.00000
0.54662,0.97876,0.52501,0.95590,0.53187,0.97297,0.50000,1.00000,0.50000,1.00000
0.54723,0.97965,0.52533,0.95744,0.53229,0.97510,0.50000,1.00000,0.50000,1.00000
0.54785,0.98051,0.52564,0.95919,0.53271,0.97709,0.50000,1.00000,0.50000,1.00000
0.54846,0.98138,0.52596,0.96114,0.53313,0.97894,0.50000,1.00000,0.50000,1.00000
0.54907,0.98226,0.52627,0.96330,0.53354,0.98069,0.50000,1.00000,0.50000,1.00000
0.54969,0.98316,0.52659,0.96562,0.53396,0.98236,0.50000,1.00000,0.50000,1.00000
0.55030,0.98410,0.52690,0.96810,0.53438,0.98394,0.50000,1.00000,0.50000,1.00000
0.55092,0.98508,0.52722,0.97069,0.53480,0.98546,0.50000,1.00000,0.50000,1.00000
0.55153,0.98609,0.52754,0.97335,0.53522,0.98692,0.50000,1.00000,0.50000,1.00000
0.55215,0.98713,0.52785,0.97603,0.53564,0.98831,0.50000,1.00000,0.50000,1.00000
0.55276,0.98821,0.52817,0.97869,0.53606,0.98963,0.50000,1.00000,0.50000,1.00000
0.55337,0.98929,0.52848,0.98127,0.53648,0.99088,0.50000,1.00000,0.50000,1.00000
0.55399,0.99038,0.52880,0.98375,0.53690,0.99205,0.50000,1.00000,0.50000,1.00000
0.55460,0.99145,0.52911,0.98607,0.53732,0.99314,0.50000,1.00000,0.50000,1.00000
0.55522,0.99249,0.52943,0.98822,0.53774,0.99415,0.50000,1.00000,0.50000,1.00000
0.55583,0.99350,0.52974,0.99017,0.53815,0.99506,0.50000,1.00000,0.50000,1.00000
0.55645,0.99444,0.53006,0.99190,0.53857,0.99587,0.50000,1.00000,0.50000,1.00000
0.55706,0.99532,0.53038,0.99343,0.53899,0.99660,0.50000,1.00000,0.50000,1.00000
0.55767,0.99612,0.53069,0.99474,0.53941,0.99723,0.50000,1.00000,0.50000,1.00000
0.55829,0.99683,0.53101,0.99585,0.53983,0.99777,0.50000,1.00000,0.50000,1.00000
0.55890,0.99746,0.53132,0.99678,0.54025,0.99823,0.50000,1.00000,0.50000,1.00000
0.55952,0.99800,0.53164,0.99754,0.54067,0.99862,0.50000,1.00000,0.50000,1.00000
0.56013,0.99845,0.53195,0.99815,0.54109,0.99893,0.50000,1.00000,0.50000,1.00000
0.56075,0.99883,0.53227,0.99863,0.54151,0.99919,0.50000,1.00000,0.50000,1.00000
0.56136,0.99913,0.53259,0.99900,0.54193,0.99939,0.50000,1.00000,0.50000,1.00000
0.56197,0.99936,0.53290,0.99928,0.54235,0.99955,0.50000,1.00000,0.50000,1.00000
0.56259,0.99955,0.53322,0.99949,0.54277,0.99967,0.50000,1.00000,0.50000,1.00000
0.56320,0.99968,0.53353,0.99965,0.54318,0.99977,0.50000,1.00000,0.50000,1.00000
0.56382,0.99978,0.53385,0.99976,0.54360,0.99983,0.50000,1.00000,0.50000,1.00000
0.56443,0.99986,0.53416,0.99984,0.54402,0.99989,0.50000,1.00000,0.50000,1.00000
0.56505,0.99991,0.53448,0.99990,0.54444,0.99992,0.50000,1.00000,0.50000,1.00000
0.56566,0.99994,0.53479,0.99993,0.54486,0.99995,0.50000,1.00000,0.50000,1.00000
0.56627,0.99996,0.53511,0.99996,0.54528,0.99997,0.50000,1.00000,0.50000,1.00000
0.56689,0.99998,0.53543,0.99997,0.54570,0.99998,0.50000,1.00000,0.50000,1.00000
0.56750,0.99999,0.53574,0.99998,0.54612,0.99999,0.50000,1.00000,0.50000,1.00000


==> data/output_awgn_en_04x02.csv <==
x_ae,y_ae,x_vae_awgn,y_vae_awgn,x_vae_rbf,y_vae_rbf,x_QAM,y_QAM,x_Agrell,y_Agrell
0.80095,0.00002,0.83668,0.00001,0.85017,0.00003,1.00000,0.00000,0.77380,0.00000
0.80268,0.00003,0.83763,0.00002,0.85133,0.00005,1.00000,1.00000,0.77380,1.00000
0.80441,0.00004,0.83858,0.00003,0.85250,0.00008,1.00000,1.00000,0.77380,1.00000
0.80614,0.00007,0.83953,0.00005,0.85367,0.00013,1.00000,1.00000,0.77380,1.00000
0.80787,0.00010,0.84047,0.00008,0.85484,0.00021,1.00000,1.00000,0.77380,1.00000
0.80960,0.00016,0.84142,0.00012,0.85600,0.00033,1.00000,1.00000,0.77380,1.00000
0.81133,0.00023,0.84237,0.00018,0.85717,0.00050,1.00000,1.00000,0.77380,1.00000
0.81306,0.00034,0.84332,0.00026,0.85834,0.00074,1.00000,1.00000,0.77380,1.00000
0.81480,0.00048,0.84427,0.00037,0.85950,0.00108,1.00000,1.00000,0.77380,1.00000
0.81653,0.00068,0.84521,0.00051,0.86067,0.00155,1.00000,1.00000,0.77380,1.00000
0.81826,0.00094,0.84616,0.00069,0.86184,0.00218,1.00000,1.00000,0.77380,1.00000
0.81999,0.00129,0.84711,0.00093,0.86301,0.00301,1.00000,1.00000,0.77380,1.00000
0.82172,0.00174,0.84806,0.00122,0.86417,0.00409,1.00000,1.00000,0.77380,1.00000
0.82345,0.00232,0.84901,0.00159,0.86534,0.00545,1.00000,1.00000,0.77380,1.00000
0.82518,0.00305,0.84995,0.00204,0.86651,0.00715,1.00000,1.00000,0.77380,1.00000
0.82691,0.00395,0.85090,0.00258,0.86767,0.00923,1.00000,1.00000,0.77380,1.00000
0.82864,0.00505,0.85185,0.00322,0.86884,0.01172,1.00000,1.00000,0.77380,1.00000
0.83037,0.00639,0.85280,0.00398,0.87001,0.01467,1.00000,1.00000,0.77380,1.00000
0.83210,0.00798,0.85374,0.00488,0.87118,0.01809,1.00000,1.00000,0.77380,1.00000
0.83383,0.00985,0.85469,0.00592,0.87234,0.02203,1.00000,1.00000,0.77380,1.00000
0.83556,0.01204,0.85564,0.00713,0.87351,0.02648,1.00000,1.00000,0.77380,1.00000
0.83729,0.01456,0.85659,0.00854,0.87468,0.03146,1.00000,1.00000,0.77380,1.00000
0.83902,0.01744,0.85754,0.01019,0.87584,0.03699,1.00000,1.00000,0.77380,1.00000
0.84075,0.02070,0.85848,0.01210,0.87701,0.04307,1.00000,1.00000,0.77380,1.00000
0.84248,0.02435,0.85943,0.01433,0.87818,0.04973,1.00000,1.00000,0.77380,1.00000
0.84421,0.02843,0.86038,0.01693,0.87935,0.05700,1.00000,1.00000,0.77380,1.00000
0.84594,0.03294,0.86133,0.01996,0.88051,0.06491,1.00000,1.00000,0.77380,1.00000
0.84767,0.03791,0.86228,0.02348,0.88168,0.07352,1.00000,1.00000,0.77380,1.00000
0.84940,0.04337,0.86322,0.02757,0.88285,0.08291,1.00000,1.00000,0.77380,1.00000
0.85113,0.04932,0.86417,0.03228,0.88401,0.09316,1.00000,1.00000,0.77380,1.00000
0.85287,0.05581,0.86512,0.03768,0.88518,0.10435,1.00000,1.00000,0.77380,1.00000
0.85460,0.06286,0.86607,0.04383,0.88635,0.11656,1.00000,1.00000,0.77380,1.00000
0.85633,0.07049,0.86702,0.05077,0.88752,0.12987,1.00000,1.00000,0.77380,1.00000
0.85806,0.07875,0.86796,0.05854,0.88868,0.14434,1.00000,1.00000,0.77380,1.00000
0.85979,0.08767,0.86891,0.06717,0.88985,0.15999,1.00000,1.00000,0.77380,1.00000
0.86152,0.09728,0.86986,0.07665,0.89102,0.17683,1.00000,1.00000,0.77380,1.00000
0.86325,0.10761,0.87081,0.08697,0.89218,0.19483,1.00000,1.00000,0.77380,1.00000
0.86498,0.11869,0.87175,0.09812,0.89335,0.21391,1.00000,1.00000,0.77380,1.00000
0.86671,0.13055,0.87270,0.11006,0.89452,0.23399,1.00000,1.00000,0.77380,1.00000
0.86844,0.14320,0.87365,0.12274,0.89569,0.25495,1.00000,1.00000,0.77380,1.00000
0.87017,0.15666,0.87460,0.13612,0.89685,0.27666,1.00000,1.00000,0.77380,1.00000
0.87190,0.17093,0.87555,0.15015,0.89802,0.29898,1.00000,1.00000,0.77380,1.00000
0.87363,0.18599,0.87649,0.16478,0.89919,0.32180,1.00000,1.00000,0.77380,1.00000
0.87536,0.20185,0.87744,0.17996,0.90035,0.34497,1.00000,1.00000,0.77380,1.00000
0.87709,0.21845,0.87839,0.19566,0.90152,0.36840,1.00000,1.00000,0.77380,1.00000
0.87882,0.23578,0.87934,0.21187,0.90269,0.39200,1.00000,1.00000,0.77380,1.00000
0.88055,0.25377,0.88029,0.22855,0.90386,0.41567,1.00000,1.00000,0.77380,1.00000
0.88228,0.27237,0.88123,0.24571,0.90502,0.43936,1.00000,1.00000,0.77380,1.00000
0.88401,0.29153,0.88218,0.26336,0.90619,0.46300,1.00000,1.00000,0.77380,1.00000
0.88574,0.31116,0.88313,0.28152,0.90736,0.48653,1.00000,1.00000,0.77380,1.00000
0.88747,0.33121,0.88408,0.30020,0.90852,0.50988,1.00000,1.00000,0.77380,1.00000
0.88921,0.35160,0.88503,0.31944,0.90969,0.53300,1.00000,1.00000,0.77380,1.00000
0.89094,0.37227,0.88597,0.33926,0.91086,0.55580,1.00000,1.00000,0.77380,1.00000
0.89267,0.39316,0.88692,0.35968,0.91203,0.57822,1.00000,1.00000,0.77380,1.00000
0.89440,0.41419,0.88787,0.38071,0.91319,0.60017,1.00000,1.00000,0.77380,1.00000
0.89613,0.43534,0.88882,0.40235,0.91436,0.62158,1.00000,1.00000,0.77380,1.00000
0.89786,0.45655,0.88976,0.42457,0.91553,0.64237,1.00000,1.00000,0.77380,1.00000
0.89959,0.47780,0.89071,0.44731,0.91669,0.66250,1.00000,1.00000,0.77380,1.00000
0.90132,0.49905,0.89166,0.47051,0.91786,0.68190,1.00000,1.00000,0.77380,1.00000
0.90305,0.52029,0.89261,0.49407,0.91903,0.70054,1.00000,1.00000,0.77380,1.00000
0.90478,0.54150,0.89356,0.51787,0.92020,0.71843,1.00000,1.00000,0.77380,1.00000
0.90651,0.56267,0.89450,0.54176,0.92136,0.73555,1.00000,1.00000,0.77380,1.00000
0.90824,0.58377,0.89545,0.56561,0.92253,0.75194,1.00000,1.00000,0.77380,1.00000
0.90997,0.60479,0.89640,0.58926,0.92370,0.76761,1.00000,1.00000,0.77380,1.00000
0.91170,0.62570,0.89735,0.61255,0.92486,0.78262,1.00000,1.00000,0.77380,1.00000
0.91343,0.64645,0.89830,0.63534,0.92603,0.79700,1.00000,1.00000,0.77380,1.00000
0.91516,0.66700,0.89924,0.65750,0.92720,0.81078,1.00000,1.00000,0.77380,1.00000
0.91689,0.68726,0.90019,0.67891,0.92837,0.82399,1.00000,1.00000,0.77380,1.00000
0.91862,0.70716,0.90114,0.69948,0.92953,0.83663,1.00000,1.00000,0.77380,1.00000
0.92035,0.72660,0.90209,0.71913,0.93070,0.84871,1.00000,1.00000,0.77380,1.00000
0.92208,0.74549,0.90304,0.73781,0.93187,0.86020,1.00000,1.00000,0.77380,1.00000
0.92381,0.76370,0.90398,0.75549,0.93303,0.87109,1.00000,1.00000,0.77380,1.00000
0.92554,0.78115,0.90493,0.77215,0.93420,0.88134,1.00000,1.00000,0.77380,1.00000
0.92728,0.79773,0.90588,0.78780,0.93537,0.89093,1.00000,1.00000,0.77380,1.00000
0.92901,0.81337,0.90683,0.80244,0.93654,0.89983,1.00000,1.00000,0.77380,1.00000
0.93074,0.82800,0.90777,0.81611,0.93770,0.90805,1.00000,1.00000,0.77380,1.00000
0.93247,0.84161,0.90872,0.82884,0.93887,0.91559,1.00000,1.00000,0.77380,1.00000
0.93420,0.85417,0.90967,0.84067,0.94004,0.92247,1.00000,1.00000,0.77380,1.00000
0.93593,0.86572,0.91062,0.85166,0.94120,0.92871,1.00000,1.00000,0.77380,1.00000
0.93766,0.87628,0.91157,0.86186,0.94237,0.93437,1.00000,1.00000,0.77380,1.00000
0.93939,0.88594,0.91251,0.87134,0.94354,0.93948,1.00000,1.00000,0.77380,1.00000
0.94112,0.89476,0.91346,0.88013,0.94471,0.94411,1.00000,1.00000,0.77380,1.00000
0.94285,0.90283,0.91441,0.88831,0.94587,0.94831,1.00000,1.00000,0.77380,1.00000
0.94458,0.91024,0.91536,0.89593,0.94704,0.95213,1.00000,1.00000,0.77380,1.00000
0.94631,0.91709,0.91631,0.90303,0.94821,0.95561,1.00000,1.00000,0.77380,1.00000
0.94804,0.92345,0.91725,0.90966,0.94937,0.95881,1.00000,1.00000,0.77380,1.00000
0.94977,0.92940,0.91820,0.91587,0.95054,0.96176,1.00000,1.00000,0.77380,1.00000
0.95150,0.93499,0.91915,0.92169,0.95171,0.96449,1.00000,1.00000,0.77380,1.00000
0.95323,0.94027,0.92010,0.92716,0.95288,0.96704,1.00000,1.00000,0.77380,1.00000
0.95496,0.94527,0.92105,0.93229,0.95404,0.96943,1.00000,1.00000,0.77380,1.00000
0.95669,0.95002,0.92199,0.93713,0.95521,0.97168,1.00000,1.00000,0.77380,1.00000
0.95842,0.95451,0.92294,0.94170,0.95638,0.97380,1.00000,1.00000,0.77380,1.00000
0.96015,0.95877,0.92389,0.94600,0.95754,0.97580,1.00000,1.00000,0.77380,1.00000
0.96188,0.96278,0.92484,0.95008,0.95871,0.97769,1.00000,1.00000,0.77380,1.00000
0.96361,0.96654,0.92578,0.95393,0.95988,0.97946,1.00000,1.00000,0.77380,1.00000
0.96535,0.97005,0.92673,0.95758,0.96105,0.98112,1.00000,1.00000,0.77380,1.00000
0.96708,0.97331,0.92768,0.96104,0.96221,0.98266,1.00000,1.00000,0.77380,1.00000
0.96881,0.97631,0.92863,0.96432,0.96338,0.98410,1.00000,1.00000,0.77380,1.00000
0.97054,0.97906,0.92958,0.96743,0.96455,0.98542,1.00000,1.00000,0.77380,1.00000
0.97227,0.98157,0.93052,0.97038,0.96571,0.98664,1.00000,1.00000,0.77380,1.00000
0.97400,0.98384,0.93147,0.97319,0.96688,0.98776,1.00000,1.00000,0.77380,1.00000
0.97573,0.98589,0.93242,0.97584,0.96805,0.98881,1.00000,1.00000,0.77380,1.00000
0.97746,0.98773,0.93337,0.97836,0.96922,0.98978,1.00000,1.00000,0.77380,1.00000
0.97919,0.98938,0.93432,0.98074,0.97038,0.99069,1.00000,1.00000,0.77380,1.00000
0.98092,0.99086,0.93526,0.98298,0.97155,0.99156,1.00000,1.00000,0.77380,1.00000
0.98265,0.99217,0.93621,0.98508,0.97272,0.99240,1.00000,1.00000,0.77380,1.00000
0.98438,0.99334,0.93716,0.98705,0.97388,0.99320,1.00000,1.00000,0.77380,1.00000
0.98611,0.99437,0.93811,0.98886,0.97505,0.99398,1.00000,1.00000,0.77380,1.00000
0.98784,0.99528,0.93906,0.99053,0.97622,0.99473,1.00000,1.00000,0.77380,1.00000
0.98957,0.99608,0.94000,0.99204,0.97739,0.99544,1.00000,1.00000,0.77380,1.00000
0.99130,0.99677,0.94095,0.99339,0.97855,0.99611,1.00000,1.00000,0.77380,1.00000
0.99303,0.99737,0.94190,0.99459,0.97972,0.99673,1.00000,1.00000,0.77380,1.00000
0.99476,0.99788,0.94285,0.99564,0.98089,0.99730,1.00000,1.00000,0.77380,1.00000
0.99649,0.99832,0.94379,0.99653,0.98205,0.99781,1.00000,1.00000,0.77380,1.00000
0.99822,0.99868,0.94474,0.99728,0.98322,0.99825,1.00000,1.00000,0.77380,1.00000
0.99995,0.99898,0.94569,0.99791,0.98439,0.99864,1.00000,1.00000,0.77380,1.00000
1.00168,0.99922,0.94664,0.99842,0.98556,0.99895,1.00000,1.00000,0.77380,1.00000
1.00342,0.99941,0.94759,0.99882,0.98672,0.99921,1.00000,1.00000,0.77380,1.00000
1.00515,0.99957,0.94853,0.99914,0.98789,0.99942,1.00000,1.00000,0.77380,1.00000
1.00688,0.99968,0.94948,0.99938,0.98906,0.99958,1.00000,1.00000,0.77380,1.00000
1.00861,0.99977,0.95043,0.99956,0.99022,0.99971,1.00000,1.00000,0.77380,1.00000
1.01034,0.99984,0.95138,0.99970,0.99139,0.99980,1.00000,1.00000,0.77380,1.00000
1.01207,0.99989,0.95233,0.99980,0.99256,0.99986,1.00000,1.00000,0.77380,1.00000
1.01380,0.99992,0.95327,0.99986,0.99373,0.99991,1.00000,1.00000,0.77380,1.00000
1.01553,0.99995,0.95422,0.99991,0.99489,0.99994,1.00000,1.00000,0.77380,1.00000
1.01726,0.99997,0.95517,0.99994,0.99606,0.99996,1.00000,1.00000,0.77380,1.00000
1.01899,0.99998,0.95612,0.99996,0.99723,0.99998,1.00000,1.00000,0.77380,1.00000
1.02072,0.99999,0.95706,0.99998,0.99839,0.99999,1.00000,1.00000,0.77380,1.00000


==> data/output_awgn_en_08x04.csv <==
x_ae,y_ae,x_vae_awgn,y_vae_awgn,x_vae_rbf,y_vae_rbf,x_QAM,y_QAM,x_Agrell,y_Agrell
1.58602,0.00002,-0.72542,0.00016,1.46733,0.00002,2.00000,0.00000,1.04988,0.00000
1.59260,0.00003,-0.63756,0.00023,1.47604,0.00004,2.00000,1.00000,1.04988,1.00000
1.59918,0.00005,-0.54971,0.00034,1.48474,0.00010,2.00000,1.00000,1.04988,1.00000
1.60575,0.00008,-0.46185,0.00049,1.49345,0.00023,2.00000,1.00000,1.04988,1.00000
1.61233,0.00012,-0.37399,0.00069,1.50215,0.00048,2.00000,1.00000,1.04988,1.00000
1.61890,0.00018,-0.28613,0.00098,1.51086,0.00094,2.00000,1.00000,1.04988,1.00000
1.62548,0.00027,-0.19827,0.00136,1.51956,0.00172,2.00000,1.00000,1.04988,1.00000
1.63206,0.00039,-0.11041,0.00187,1.52827,0.00297,2.00000,1.00000,1.04988,1.00000
1.63863,0.00057,-0.02255,0.00254,1.53697,0.00484,2.00000,1.00000,1.04988,1.00000
1.64521,0.00080,0.06531,0.00341,1.54568,0.00747,2.00000,1.00000,1.04988,1.00000
1.65179,0.00112,0.15317,0.00454,1.55438,0.01096,2.00000,1.00000,1.04988,1.00000
1.65836,0.00155,0.24103,0.00597,1.56309,0.01537,2.00000,1.00000,1.04988,1.00000
1.66494,0.00212,0.32889,0.00776,1.57179,0.02067,2.00000,1.00000,1.04988,1.00000
1.67151,0.00286,0.41675,0.00998,1.58050,0.02674,2.00000,1.00000,1.04988,1.00000
1.67809,0.00382,0.50461,0.01269,1.58920,0.03343,2.00000,1.00000,1.04988,1.00000
1.68467,0.00504,0.59247,0.01597,1.59790,0.04054,2.00000,1.00000,1.04988,1.00000
1.69124,0.00658,0.68032,0.01989,1.60661,0.04788,2.00000,1.00000,1.04988,1.00000
1.69782,0.00849,0.76818,0.02450,1.61531,0.05529,2.00000,1.00000,1.04988,1.00000
1.70439,0.01084,0.85604,0.02987,1.62402,0.06266,2.00000,1.00000,1.04988,1.00000
1.71097,0.01368,0.94390,0.03604,1.63272,0.06986,2.00000,1.00000,1.04988,1.00000
1.71755,0.01710,1.03176,0.04306,1.64143,0.07679,2.00000,1.00000,1.04988,1.00000
1.72412,0.02115,1.11962,0.05093,1.65013,0.08331,2.00000,1.00000,1.04988,1.00000
1.73070,0.02590,1.20748,0.05965,1.65884,0.08925,2.00000,1.00000,1.04988,1.00000
1.73728,0.03142,1.29534,0.06921,1.66754,0.09448,2.00000,1.00000,1.04988,1.00000
1.74385,0.03774,1.38320,0.07955,1.67625,0.09888,2.00000,1.00000,1.04988,1.00000
1.75043,0.04494,1.47106,0.09062,1.68495,0.10242,2.00000,1.00000,1.04988,1.00000
1.75700,0.05303,1.55892,0.10233,1.69366,0.10515,2.00000,1.00000,1.04988,1.00000
1.76358,0.06206,1.64678,0.11459,1.70236,0.10719,2.00000,1.00000,1.04988,1.00000
1.77016,0.07203,1.73464,0.12727,1.71107,0.10873,2.00000,1.00000,1.04988,1.00000
1.77673,0.08296,1.82250,0.14026,1.71977,0.10997,2.00000,1.00000,1.04988,1.00000
1.78331,0.09484,1.91036,0.15344,1.72848,0.11116,2.00000,1.00000,1.04988,1.00000
1.78988,0.10766,1.99821,0.16670,1.73718,0.11253,2.00000,1.00000,1.04988,1.00000
1.79646,0.12140,2.08607,0.17993,1.74589,0.11431,2.00000,1.00000,1.04988,1.00000
1.80304,0.13602,2.17393,0.19305,1.75459,0.11678,2.00000,1.00000,1.04988,1.00000
1.80961,0.15150,2.26179,0.20597,1.76330,0.12024,2.00000,1.00000,1.04988,1.00000
1.81619,0.16778,2.34965,0.21867,1.77200,0.12508,2.00000,1.00000,1.04988,1.00000
1.82277,0.18483,2.43751,0.23111,1.78071,0.13176,2.00000,1.00000,1.04988,1.00000
1.82934,0.20259,2.52537,0.24331,1.78941,0.14078,2.00000,1.00000,1.04988,1.00000
1.83592,0.22101,2.61323,0.25529,1.79812,0.15267,2.00000,1.00000,1.04988,1.00000
1.84249,0.24002,2.70109,0.26710,1.80682,0.16788,2.00000,1.00000,1.04988,1.00000
1.84907,0.25956,2.78895,0.27882,1.81553,0.18675,2.00000,1.00000,1.04988,1.00000
1.85565,0.27956,2.87681,0.29053,1.82423,0.20950,2.00000,1.00000,1.04988,1.00000
1.86222,0.29993,2.96467,0.30232,1.83294,0.23620,2.00000,1.00000,1.04988,1.00000
1.86880,0.32061,3.05253,0.31427,1.84164,0.26677,2.00000,1.00000,1.04988,1.00000
1.87538,0.34149,3.14039,0.32648,1.85035,0.30100,2.00000,1.00000,1.04988,1.00000
1.88195,0.36249,3.22825,0.33902,1.85905,0.33858,2.00000,1.00000,1.04988,1.00000
1.88853,0.38352,3.31610,0.35196,1.86776,0.37911,2.00000,1.00000,1.04988,1.00000
1.89510,0.40447,3.40396,0.36534,1.87646,0.42213,2.00000,1.00000,1.04988,1.00000
1.90168,0.42525,3.49182,0.37919,1.88517,0.46703,2.00000,1.00000,1.04988,1.00000
1.90826,0.44577,3.57968,0.39352,1.89387,0.51310,2.00000,1.00000,1.04988,1.00000
1.91483,0.46595,3.66754,0.40832,1.90258,0.55947,2.00000,1.00000,1.04988,1.00000
1.92141,0.48572,3.75540,0.42356,1.91128,0.60514,2.00000,1.00000,1.04988,1.00000
1.92798,0.50501,3.84326,0.43919,1.91999,0.64902,2.00000,1.00000,1.04988,1.00000
1.93456,0.52380,3.93112,0.45514,1.92869,0.69011,2.00000,1.00000,1.04988,1.00000
1.94114,0.54205,4.01898,0.47135,1.93740,0.72750,2.00000,1.00000,1.04988,1.00000
1.94771,0.55976,4.10684,0.48775,1.94610,0.76054,2.00000,1.00000,1.04988,1.00000
1.95429,0.57695,4.19470,0.50425,1.95481,0.78881,2.00000,1.00000,1.04988,1.00000
1.96087,0.59365,4.28256,0.52078,1.96351,0.81218,2.00000,1.00000,1.04988,1.00000
1.96744,0.60991,4.37042,0.53727,1.97221,0.83080,2.00000,1.00000,1.04988,1.00000
1.97402,0.62578,4.45828,0.55366,1.98092,0.84508,2.00000,1.00000,1.04988,1.00000
1.98059,0.64133,4.54613,0.56988,1.98962,0.85568,2.00000,1.00000,1.04988,1.00000
1.98717,0.65662,4.63399,0.58591,1.99833,0.86337,2.00000,1.00000,1.04988,1.00000
1.99375,0.67169,4.72185,0.60171,2.00703,0.86897,2.00000,1.00000,1.04988,1.00000
2.00032,0.68661,4.80971,0.61726,2.01574,0.87318,2.00000,1.00000,1.04988,1.00000
2.00690,0.70141,4.89757,0.63255,2.02444,0.87656,2.00000,1.00000,1.04988,1.00000
2.01347,0.71610,4.98543,0.64756,2.03315,0.87947,2.00000,1.00000,1.04988,1.00000
2.02005,0.73069,5.07329,0.66232,2.04185,0.88210,2.00000,1.00000,1.04988,1.00000
2.02663,0.74517,5.16115,0.67681,2.05056,0.88453,2.00000,1.00000,1.04988,1.00000
2.03320,0.75952,5.24901,0.69106,2.05926,0.88680,2.00000,1.00000,1.04988,1.00000
2.03978,0.77368,5.33687,0.70506,2.06797,0.88891,2.00000,1.00000,1.04988,1.00000
2.04636,0.78761,5.42473,0.71883,2.07667,0.89086,2.00000,1.00000,1.04988,1.00000
2.05293,0.80125,5.51259,0.73236,2.08538,0.89266,2.00000,1.00000,1.04988,1.00000
2.05951,0.81453,5.60045,0.74566,2.09408,0.89430,2.00000,1.00000,1.04988,1.00000
2.06608,0.82740,5.68831,0.75872,2.10279,0.89576,2.00000,1.00000,1.04988,1.00000
2.07266,0.83978,5.77617,0.77153,2.11149,0.89699,2.00000,1.00000,1.04988,1.00000
2.07924,0.85162,5.86402,0.78408,2.12020,0.89798,2.00000,1.00000,1.04988,1.00000
2.08581,0.86287,5.95188,0.79635,2.12890,0.89873,2.00000,1.00000,1.04988,1.00000
2.09239,0.87348,6.03974,0.80832,2.13761,0.89925,2.00000,1.00000,1.04988,1.00000
2.09897,0.88343,6.12760,0.81997,2.14631,0.89960,2.00000,1.00000,1.04988,1.00000
2.10554,0.89268,6.21546,0.83128,2.15502,0.89983,2.00000,1.00000,1.04988,1.00000
2.11212,0.90124,6.30332,0.84223,2.16372,0.90000,2.00000,1.00000,1.04988,1.00000
2.11869,0.90910,6.39118,0.85280,2.17243,0.90017,2.00000,1.00000,1.04988,1.00000
2.12527,0.91627,6.47904,0.86297,2.18113,0.90040,2.00000,1.00000,1.04988,1.00000
2.13185,0.92279,6.56690,0.87273,2.18984,0.90075,2.00000,1.00000,1.04988,1.00000
2.13842,0.92869,6.65476,0.88206,2.19854,0.90129,2.00000,1.00000,1.04988,1.00000
2.14500,0.93401,6.74262,0.89098,2.20725,0.90207,2.00000,1.00000,1.04988,1.00000
2.15157,0.93880,6.83048,0.89946,2.21595,0.90313,2.00000,1.00000,1.04988,1.00000
2.15815,0.94312,6.91834,0.90751,2.22466,0.90447,2.00000,1.00000,1.04988,1.00000
2.16473,0.94703,7.00620,0.91514,2.23336,0.90608,2.00000,1.00000,1.04988,1.00000
2.17130,0.95058,7.09406,0.92234,2.24207,0.90794,2.00000,1.00000,1.04988,1.00000
2.17788,0.95384,7.18191,0.92913,2.25077,0.91001,2.00000,1.00000,1.04988,1.00000
2.18446,0.95686,7.26977,0.93552,2.25948,0.91225,2.00000,1.00000,1.04988,1.00000
2.19103,0.95970,7.35763,0.94152,2.26818,0.91465,2.00000,1.00000,1.04988,1.00000
2.19761,0.96239,7.44549,0.94714,2.27689,0.91721,2.00000,1.00000,1.04988,1.00000
2.20418,0.96497,7.53335,0.95239,2.28559,0.91994,2.00000,1.00000,1.04988,1.00000
2.21076,0.96747,7.62121,0.95728,2.29430,0.92289,2.00000,1.00000,1.04988,1.00000
2.21734,0.96991,7.70907,0.96183,2.30300,0.92614,2.00000,1.00000,1.04988,1.00000
2.22391,0.97230,7.79693,0.96605,2.31171,0.92976,2.00000,1.00000,1.04988,1.00000
2.23049,0.97464,7.88479,0.96994,2.32041,0.93384,2.00000,1.00000,1.04988,1.00000
2.23706,0.97694,7.97265,0.97352,2.32912,0.93844,2.00000,1.00000,1.04988,1.00000
2.24364,0.97918,8.06051,0.97681,2.33782,0.94353,2.00000,1.00000,1.04988,1.00000
2.25022,0.98135,8.14837,0.97980,2.34652,0.94898,2.00000,1.00000,1.04988,1.00000
2.25679,0.98343,8.23623,0.98252,2.35523,0.95456,2.00000,1.00000,1.04988,1.00000
2.26337,0.98542,8.32409,0.98497,2.36393,0.95999,2.00000,1.00000,1.04988,1.00000
2.26995,0.98729,8.41195,0.98716,2.37264,0.96498,2.00000,1.00000,1.04988,1.00000
2.27652,0.98904,8.49980,0.98912,2.38134,0.96929,2.00000,1.00000,1.04988,1.00000
2.28310,0.99064,8.58766,0.99084,2.39005,0.97278,2.00000,1.00000,1.04988,1.00000
2.28967,0.99210,8.67552,0.99236,2.39875,0.97544,2.00000,1.00000,1.04988,1.00000
2.29625,0.99340,8.76338,0.99367,2.40746,0.97739,2.00000,1.00000,1.04988,1.00000
2.30283,0.99455,8.85124,0.99480,2.41616,0.97879,2.00000,1.00000,1.04988,1.00000
2.30940,0.99556,8.93910,0.99577,2.42487,0.97988,2.00000,1.00000,1.04988,1.00000
2.31598,0.99642,9.02696,0.99659,2.43357,0.98088,2.00000,1.00000,1.04988,1.00000
2.32255,0.99716,9.11482,0.99727,2.44228,0.98200,2.00000,1.00000,1.04988,1.00000
2.32913,0.99777,9.20268,0.99784,2.45098,0.98340,2.00000,1.00000,1.04988,1.00000
2.33571,0.99827,9.29054,0.99831,2.45969,0.98513,2.00000,1.00000,1.04988,1.00000
2.34228,0.99867,9.37840,0.99869,2.46839,0.98717,2.00000,1.00000,1.04988,1.00000
2.34886,0.99900,9.46626,0.99899,2.47710,0.98943,2.00000,1.00000,1.04988,1.00000
2.35544,0.99926,9.55412,0.99923,2.48580,0.99173,2.00000,1.00000,1.04988,1.00000
2.36201,0.99945,9.64198,0.99942,2.49451,0.99388,2.00000,1.00000,1.04988,1.00000
2.36859,0.99960,9.72983,0.99957,2.50321,0.99575,2.00000,1.00000,1.04988,1.00000
2.37516,0.99972,9.81769,0.99968,2.51192,0.99723,2.00000,1.00000,1.04988,1.00000
2.38174,0.99980,9.90555,0.99977,2.52062,0.99831,2.00000,1.00000,1.04988,1.00000
2.38832,0.99986,9.99341,0.99983,2.52933,0.99904,2.00000,1.00000,1.04988,1.00000
2.39489,0.99991,10.08127,0.99988,2.53803,0.99949,2.00000,1.00000,1.04988,1.00000
2.40147,0.99994,10.16913,0.99992,2.54674,0.99975,2.00000,1.00000,1.04988,1.00000
2.40805,0.99996,10.25699,0.99994,2.55544,0.99989,2.00000,1.00000,1.04988,1.00000
2.41462,0.99997,10.34485,0.99996,2.56415,0.99995,2.00000,1.00000,1.04988,1.00000
2.42120,0.99998,10.43271,0.99997,2.57285,0.99998,2.00000,1.00000,1.04988,1.00000


==> data/output_awgn_en_evo_02x01.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,23.77420,0,87.98301,0,-40.43460,0,12.08970,0,44.85673,0,-20.67733,0,127.59247,0,687.07107,0,-431.88614,0,0.50000,0,0.50000
25,0.53139,25,0.54763,25,0.51514,25,0.52346,25,0.55562,25,0.49129,25,0.57151,25,0.65616,25,0.48685,25,0.50000,25,0.50000
50,0.53259,50,0.54694,50,0.51823,50,0.51890,50,0.54378,50,0.49401,50,0.51799,50,0.52572,50,0.51026,50,0.50000,50,0.50000
75,0.53537,75,0.55337,75,0.51738,75,0.51935,75,0.54541,75,0.49329,75,0.51944,75,0.52814,75,0.51075,75,0.50000,75,0.50000
100,0.53268,100,0.54972,100,0.51565,100,0.51939,100,0.53034,100,0.50844,100,0.51860,100,0.52839,100,0.50881,100,0.50000,100,0.50000
125,0.53333,125,0.55122,125,0.51545,125,0.51705,125,0.52613,125,0.50797,125,0.51904,125,0.52845,125,0.50963,125,0.50000,125,0.50000
150,0.53022,150,0.54601,150,0.51442,150,0.51624,150,0.52427,150,0.50822,150,0.51970,150,0.53005,150,0.50935,150,0.50000,150,0.50000
175,0.52827,175,0.54391,175,0.51264,175,0.51556,175,0.52164,175,0.50948,175,0.51973,175,0.52909,175,0.51038,175,0.50000,175,0.50000
200,0.53052,200,0.54330,200,0.51774,200,0.51595,200,0.52387,200,0.50804,200,0.51968,200,0.52986,200,0.50950,200,0.50000,200,0.50000
225,0.52721,225,0.53994,225,0.51447,225,0.51594,225,0.52361,225,0.50826,225,0.52208,225,0.53239,225,0.51178,225,0.50000,225,0.50000
250,0.52814,250,0.54237,250,0.51392,250,0.51434,250,0.52169,250,0.50699,250,0.52109,250,0.53219,250,0.50998,250,0.50000,250,0.50000
275,0.52603,275,0.54140,275,0.51066,275,0.51506,275,0.52193,275,0.50818,275,0.52035,275,0.53115,275,0.50955,275,0.50000,275,0.50000
300,0.52784,300,0.54171,300,0.51397,300,0.51486,300,0.52292,300,0.50680,300,0.52049,300,0.53019,300,0.51079,300,0.50000,300,0.50000
325,0.52940,325,0.54622,325,0.51258,325,0.51628,325,0.52317,325,0.50939,325,0.51991,325,0.52900,325,0.51082,325,0.50000,325,0.50000
350,0.52872,350,0.54355,350,0.51390,350,0.51612,350,0.52381,350,0.50844,350,0.52100,350,0.53154,350,0.51047,350,0.50000,350,0.50000
375,0.52591,375,0.53922,375,0.51260,375,0.51463,375,0.52187,375,0.50739,375,0.52022,375,0.53044,375,0.51001,375,0.50000,375,0.50000
400,0.52737,400,0.54262,400,0.51213,400,0.51476,400,0.52166,400,0.50786,400,0.52139,400,0.53220,400,0.51058,400,0.50000,400,0.50000
425,0.52886,425,0.54644,425,0.51128,425,0.51559,425,0.52239,425,0.50879,425,0.51968,425,0.52970,425,0.50967,425,0.50000,425,0.50000
450,0.52635,450,0.53777,450,0.51494,450,0.51538,450,0.52264,450,0.50813,450,0.52044,450,0.53240,450,0.50849,450,0.50000,450,0.50000
475,0.52373,475,0.53444,475,0.51302,475,0.51434,475,0.52153,475,0.50716,475,0.52031,475,0.53086,475,0.50976,475,0.50000,475,0.50000
500,0.52472,500,0.53768,500,0.51175,500,0.51542,500,0.52299,500,0.50786,500,0.51847,500,0.52740,500,0.50954,500,0.50000,500,0.50000
525,0.52494,525,0.53740,525,0.51248,525,0.51497,525,0.52223,525,0.50770,525,0.51976,525,0.53001,525,0.50951,525,0.50000,525,0.50000
550,0.52710,550,0.54233,550,0.51186,550,0.51586,550,0.52227,550,0.50946,550,0.51946,550,0.53002,550,0.50891,550,0.50000,550,0.50000
575,0.52435,575,0.53724,575,0.51146,575,0.51399,575,0.52170,575,0.50629,575,0.51961,575,0.52873,575,0.51048,575,0.50000,575,0.50000
600,0.52538,600,0.54076,600,0.51000,600,0.51457,600,0.52202,600,0.50712,600,0.52039,600,0.53047,600,0.51031,600,0.50000,600,0.50000
625,0.52253,625,0.53498,625,0.51007,625,0.51411,625,0.52119,625,0.50704,625,0.51921,625,0.52860,625,0.50982,625,0.50000,625,0.50000
650,0.52446,650,0.53572,650,0.51319,650,0.51441,650,0.52113,650,0.50769,650,0.51968,650,0.52926,650,0.51009,650,0.50000,650,0.50000
675,0.52292,675,0.53519,675,0.51065,675,0.51398,675,0.52108,675,0.50687,675,0.51946,675,0.52813,675,0.51080,675,0.50000,675,0.50000
700,0.52542,700,0.53979,700,0.51105,700,0.51495,700,0.52226,700,0.50764,700,0.52032,700,0.53054,700,0.51010,700,0.50000,700,0.50000
725,0.52301,725,0.53484,725,0.51117,725,0.51560,725,0.52186,725,0.50933,725,0.51977,725,0.52879,725,0.51075,725,0.50000,725,0.50000
750,0.52419,750,0.53708,750,0.51130,750,0.51403,750,0.52114,750,0.50691,750,0.51752,750,0.52620,750,0.50885,750,0.50000,750,0.50000
775,0.52356,775,0.53494,775,0.51218,775,0.51394,775,0.52061,775,0.50727,775,0.51848,775,0.52922,775,0.50775,775,0.50000,775,0.50000
800,0.52600,800,0.54032,800,0.51167,800,0.51418,800,0.52084,800,0.50752,800,0.51922,800,0.52867,800,0.50976,800,0.50000,800,0.50000
825,0.52280,825,0.53482,825,0.51078,825,0.51517,825,0.52239,825,0.50795,825,0.51775,825,0.52654,825,0.50897,825,0.50000,825,0.50000
850,0.52323,850,0.53553,850,0.51094,850,0.51317,850,0.51977,850,0.50657,850,0.51932,850,0.52881,850,0.50982,850,0.50000,850,0.50000
875,0.52372,875,0.53577,875,0.51167,875,0.51406,875,0.52121,875,0.50691,875,0.51898,875,0.52875,875,0.50922,875,0.50000,875,0.50000
900,0.52380,900,0.53697,900,0.51063,900,0.51449,900,0.52187,900,0.50710,900,0.51769,900,0.52784,900,0.50754,900,0.50000,900,0.50000
925,0.52246,925,0.53348,925,0.51145,925,0.51448,925,0.52170,925,0.50726,925,0.51892,925,0.52863,925,0.50922,925,0.50000,925,0.50000
950,0.52379,950,0.53546,950,0.51212,950,0.51336,950,0.51899,950,0.50772,950,0.51856,950,0.52953,950,0.50760,950,0.50000,950,0.50000
975,0.52171,975,0.53223,975,0.51119,975,0.51291,975,0.51948,975,0.50635,975,0.51918,975,0.53037,975,0.50799,975,0.50000,975,0.50000
1000,0.52051,1000,0.53208,1000,0.50894,1000,0.51284,1000,0.51942,1000,0.50625,1000,0.51724,1000,0.52539,1000,0.50909,1000,0.50000,1000,0.50000
1025,0.52195,1025,0.53354,1025,0.51036,1025,0.51320,1025,0.52059,1025,0.50581,1025,0.52088,1025,0.53047,1025,0.51129,1025,0.50000,1025,0.50000
1050,0.52272,1050,0.53562,1050,0.50982,1050,0.51363,1050,0.51968,1050,0.50758,1050,0.51902,1050,0.52836,1050,0.50968,1050,0.50000,1050,0.50000
1075,0.52146,1075,0.53423,1075,0.50868,1075,0.51438,1075,0.52144,1075,0.50731,1075,0.51744,1075,0.52527,1075,0.50960,1075,0.50000,1075,0.50000
1100,0.51924,1100,0.52933,1100,0.50916,1100,0.51318,1100,0.51966,1100,0.50670,1100,0.51736,1100,0.52664,1100,0.50809,1100,0.50000,1100,0.50000
1125,0.52218,1125,0.53446,1125,0.50991,1125,0.51363,1125,0.51971,1125,0.50755,1125,0.51887,1125,0.52784,1125,0.50989,1125,0.50000,1125,0.50000
1150,0.52003,1150,0.53165,1150,0.50841,1150,0.51318,1150,0.52009,1150,0.50628,1150,0.51787,1150,0.52794,1150,0.50780,1150,0.50000,1150,0.50000
1175,0.52207,1175,0.53348,1175,0.51067,1175,0.51294,1175,0.51940,1175,0.50647,1175,0.51718,1175,0.52566,1175,0.50870,1175,0.50000,1175,0.50000
1200,0.52039,1200,0.53142,1200,0.50937,1200,0.51383,1200,0.52182,1200,0.50584,1200,0.51805,1200,0.52867,1200,0.50742,1200,0.50000,1200,0.50000
1225,0.52172,1225,0.53244,1225,0.51100,1225,0.51358,1225,0.52016,1225,0.50700,1225,0.51945,1225,0.52904,1225,0.50986,1225,0.50000,1225,0.50000
1250,0.52056,1250,0.53211,1250,0.50901,1250,0.51238,1250,0.51807,1250,0.50669,1250,0.51659,1250,0.52422,1250,0.50896,1250,0.50000,1250,0.50000
1275,0.52093,1275,0.53314,1275,0.50873,1275,0.51268,1275,0.51903,1275,0.50633,1275,0.51786,1275,0.52688,1275,0.50883,1275,0.50000,1275,0.50000
1300,0.51876,1300,0.52820,1300,0.50933,1300,0.51279,1300,0.51836,1300,0.50723,1300,0.51767,1300,0.52665,1300,0.50869,1300,0.50000,1300,0.50000
1325,0.51877,1325,0.52833,1325,0.50922,1325,0.51307,1325,0.52006,1325,0.50608,1325,0.51645,1325,0.52504,1325,0.50786,1325,0.50000,1325,0.50000
1350,0.52173,1350,0.53355,1350,0.50990,1350,0.51280,1350,0.51949,1350,0.50612,1350,0.51730,1350,0.52659,1350,0.50802,1350,0.50000,1350,0.50000
1375,0.52141,1375,0.53248,1375,0.51034,1375,0.51345,1375,0.51989,1375,0.50701,1375,0.51751,1375,0.52500,1375,0.51003,1375,0.50000,1375,0.50000
1400,0.52039,1400,0.53182,1400,0.50895,1400,0.51239,1400,0.51858,1400,0.50621,1400,0.51856,1400,0.52762,1400,0.50949,1400,0.50000,1400,0.50000
1425,0.52032,1425,0.53156,1425,0.50908,1425,0.51190,1425,0.51815,1425,0.50564,1425,0.51986,1425,0.52948,1425,0.51024,1425,0.50000,1425,0.50000
1450,0.52063,1450,0.53261,1450,0.50865,1450,0.51345,1450,0.51948,1450,0.50742,1450,0.51792,1450,0.52635,1450,0.50950,1450,0.50000,1450,0.50000
1475,0.51854,1475,0.52835,1475,0.50874,1475,0.51341,1475,0.52037,1475,0.50645,1475,0.51780,1475,0.52699,1475,0.50862,1475,0.50000,1475,0.50000
1500,0.51852,1500,0.52856,1500,0.50849,1500,0.51323,1500,0.51953,1500,0.50693,1500,0.51796,1500,0.52696,1500,0.50895,1500,0.50000,1500,0.50000
1525,0.51928,1525,0.52899,1525,0.50956,1525,0.51187,1525,0.51829,1525,0.50545,1525,0.51625,1525,0.52512,1525,0.50738,1525,0.50000,1525,0.50000
1550,0.52088,1550,0.53114,1550,0.51061,1550,0.51332,1550,0.51986,1550,0.50678,1550,0.51819,1550,0.52812,1550,0.50825,1550,0.50000,1550,0.50000
1575,0.52051,1575,0.53142,1575,0.50960,1575,0.51325,1575,0.51960,1575,0.50689,1575,0.51543,1575,0.52448,1575,0.50637,1575,0.50000,1575,0.50000
1600,0.51963,1600,0.53015,1600,0.50911,1600,0.51221,1600,0.51831,1600,0.50612,1600,0.51834,1600,0.52707,1600,0.50960,1600,0.50000,1600,0.50000
1625,0.52072,1625,0.53115,1625,0.51030,1625,0.51167,1625,0.51671,1625,0.50663,1625,0.51731,1625,0.52604,1625,0.50859,1625,0.50000,1625,0.50000
1650,0.52011,1650,0.53089,1650,0.50934,1650,0.51279,1650,0.51935,1650,0.50623,1650,0.51503,1650,0.52262,1650,0.50745,1650,0.50000,1650,0.50000
1675,0.51854,1675,0.52862,1675,0.50846,1675,0.51335,1675,0.51945,1675,0.50724,1675,0.51695,1675,0.52570,1675,0.50820,1675,0.50000,1675,0.50000
1700,0.51843,1700,0.52930,1700,0.50757,1700,0.51318,1700,0.51918,1700,0.50718,1700,0.51635,1700,0.52470,1700,0.50800,1700,0.50000,1700,0.50000
1725,0.51853,1725,0.52986,1725,0.50720,1725,0.51174,1725,0.51758,1725,0.50589,1725,0.51615,1725,0.52425,1725,0.50805,1725,0.50000,1725,0.50000
1750,0.51748,1750,0.52774,1750,0.50722,1750,0.51240,1750,0.51839,1750,0.50641,1750,0.51698,1750,0.52631,1750,0.50765,1750,0.50000,1750,0.50000
1775,0.52096,1775,0.53249,1775,0.50943,1775,0.51161,1775,0.51697,1775,0.50625,1775,0.51763,1775,0.52767,1775,0.50759,1775,0.50000,1775,0.50000
1800,0.51884,1800,0.52884,1800,0.50883,1800,0.51258,1800,0.51832,1800,0.50683,1800,0.51756,1800,0.52567,1800,0.50945,1800,0.50000,1800,0.50000
1825,0.51952,1825,0.52963,1825,0.50942,1825,0.51285,1825,0.51745,1825,0.50826,1825,0.51599,1825,0.52439,1825,0.50759,1825,0.50000,1825,0.50000
1850,0.51846,1850,0.52804,1850,0.50889,1850,0.51185,1850,0.51770,1850,0.50601,1850,0.51804,1850,0.52695,1850,0.50913,1850,0.50000,1850,0.50000
1875,0.51700,1875,0.52617,1875,0.50782,1875,0.51120,1875,0.51643,1875,0.50596,1875,0.51622,1875,0.52438,1875,0.50807,1875,0.50000,1875,0.50000
1900,0.51896,1900,0.52984,1900,0.50808,1900,0.51121,1900,0.51672,1900,0.50570,1900,0.51653,1900,0.52500,1900,0.50805,1900,0.50000,1900,0.50000
1925,0.51916,1925,0.52875,1925,0.50957,1925,0.51215,1925,0.51823,1925,0.50607,1925,0.51598,1925,0.52414,1925,0.50781,1925,0.50000,1925,0.50000
1950,0.51843,1950,0.52879,1950,0.50808,1950,0.51136,1950,0.51641,1950,0.50631,1950,0.51815,1950,0.52743,1950,0.50887,1950,0.50000,1950,0.50000
1975,0.51820,1975,0.52858,1975,0.50783,1975,0.51173,1975,0.51818,1975,0.50528,1975,0.51764,1975,0.52643,1975,0.50885,1975,0.50000,1975,0.50000
2000,0.51754,2000,0.52535,2000,0.50974,2000,0.51206,2000,0.51744,2000,0.50667,2000,0.51610,2000,0.52492,2000,0.50729,2000,0.50000,2000,0.50000
2025,0.51832,2025,0.52871,2025,0.50792,2025,0.51206,2025,0.51759,2025,0.50654,2025,0.51687,2025,0.52541,2025,0.50834,2025,0.50000,2025,0.50000
2050,0.51841,2050,0.52801,2050,0.50881,2050,0.51245,2050,0.51826,2050,0.50664,2050,0.51590,2050,0.52457,2050,0.50723,2050,0.50000,2050,0.50000
2075,0.51672,2075,0.52596,2075,0.50747,2075,0.51234,2075,0.51851,2075,0.50618,2075,0.51851,2075,0.52780,2075,0.50922,2075,0.50000,2075,0.50000
2100,0.51872,2100,0.53000,2100,0.50744,2100,0.51087,2100,0.51571,2100,0.50604,2100,0.51444,2100,0.52275,2100,0.50614,2100,0.50000,2100,0.50000
2125,0.51680,2125,0.52669,2125,0.50691,2125,0.51216,2125,0.51817,2125,0.50615,2125,0.51603,2125,0.52311,2125,0.50895,2125,0.50000,2125,0.50000
2150,0.51929,2150,0.53021,2150,0.50838,2150,0.51252,2150,0.51906,2150,0.50598,2150,0.51527,2150,0.52243,2150,0.50812,2150,0.50000,2150,0.50000
2175,0.51769,2175,0.52635,2175,0.50902,2175,0.51159,2175,0.51748,2175,0.50570,2175,0.51419,2175,0.52076,2175,0.50761,2175,0.50000,2175,0.50000
2200,0.51896,2200,0.52880,2200,0.50912,2200,0.51215,2200,0.51805,2200,0.50625,2200,0.51629,2200,0.52356,2200,0.50902,2200,0.50000,2200,0.50000
2225,0.51638,2225,0.52610,2225,0.50667,2225,0.51188,2225,0.51741,2225,0.50635,2225,0.51633,2225,0.52405,2225,0.50861,2225,0.50000,2225,0.50000
2250,0.51832,2250,0.52897,2250,0.50767,2250,0.51209,2250,0.51779,2250,0.50639,2250,0.51579,2250,0.52342,2250,0.50816,2250,0.50000,2250,0.50000
2275,0.51667,2275,0.52616,2275,0.50718,2275,0.51199,2275,0.51798,2275,0.50600,2275,0.51516,2275,0.52265,2275,0.50766,2275,0.50000,2275,0.50000
2300,0.51693,2300,0.52537,2300,0.50848,2300,0.51204,2300,0.51750,2300,0.50657,2300,0.51474,2300,0.52243,2300,0.50706,2300,0.50000,2300,0.50000
2325,0.51862,2325,0.52805,2325,0.50919,2325,0.51161,2325,0.51696,2325,0.50627,2325,0.51531,2325,0.52270,2325,0.50792,2325,0.50000,2325,0.50000
2350,0.51719,2350,0.52606,2350,0.50832,2350,0.51081,2350,0.51613,2350,0.50548,2350,0.51515,2350,0.52269,2350,0.50762,2350,0.50000,2350,0.50000
2375,0.51697,2375,0.52699,2375,0.50696,2375,0.51257,2375,0.51857,2375,0.50656,2375,0.51611,2375,0.52423,2375,0.50798,2375,0.50000,2375,0.50000
2400,0.51712,2400,0.52760,2400,0.50664,2400,0.51235,2400,0.51792,2400,0.50678,2400,0.51420,2400,0.52149,2400,0.50692,2400,0.50000,2400,0.50000
2425,0.51701,2425,0.52711,2425,0.50691,2425,0.51181,2425,0.51708,2425,0.50654,2425,0.51693,2425,0.52502,2425,0.50884,2425,0.50000,2425,0.50000
2450,0.51816,2450,0.52801,2450,0.50830,2450,0.51220,2450,0.51871,2450,0.50569,2450,0.51483,2450,0.52232,2450,0.50734,2450,0.50000,2450,0.50000
2475,0.51745,2475,0.52709,2475,0.50781,2475,0.51094,2475,0.51729,2475,0.50460,2475,0.51607,2475,0.52402,2475,0.50812,2475,0.50000,2475,0.50000
2500,0.51855,2500,0.52893,2500,0.50818,2500,0.51066,2500,0.51639,2500,0.50493,2500,0.51614,2500,0.52349,2500,0.50879,2500,0.50000,2500,0.50000
2525,0.51745,2525,0.52640,2525,0.50850,2525,0.51166,2525,0.51775,2525,0.50557,2525,0.51638,2525,0.52533,2525,0.50742,2525,0.50000,2525,0.50000
2550,0.51599,2550,0.52466,2550,0.50732,2550,0.51267,2550,0.51857,2550,0.50676,2550,0.51532,2550,0.52161,2550,0.50903,2550,0.50000,2550,0.50000
2575,0.51656,2575,0.52679,2575,0.50632,2575,0.51120,2575,0.51666,2575,0.50574,2575,0.51609,2575,0.52443,2575,0.50774,2575,0.50000,2575,0.50000
2600,0.51790,2600,0.52805,2600,0.50775,2600,0.51259,2600,0.51781,2600,0.50737,2600,0.51513,2600,0.52354,2600,0.50671,2600,0.50000,2600,0.50000
2625,0.51548,2625,0.52490,2625,0.50606,2625,0.51125,2625,0.51585,2625,0.50665,2625,0.51506,2625,0.52221,2625,0.50791,2625,0.50000,2625,0.50000
2650,0.51677,2650,0.52732,2650,0.50621,2650,0.51172,2650,0.51791,2650,0.50552,2650,0.51426,2650,0.52157,2650,0.50696,2650,0.50000,2650,0.50000
2675,0.51666,2675,0.52620,2675,0.50712,2675,0.51073,2675,0.51573,2675,0.50573,2675,0.51412,2675,0.52073,2675,0.50752,2675,0.50000,2675,0.50000
2700,0.51741,2700,0.52653,2700,0.50830,2700,0.51039,2700,0.51513,2700,0.50565,2700,0.51489,2700,0.52328,2700,0.50649,2700,0.50000,2700,0.50000
2725,0.51668,2725,0.52508,2725,0.50827,2725,0.51052,2725,0.51623,2725,0.50482,2725,0.51510,2725,0.52355,2725,0.50665,2725,0.50000,2725,0.50000
2750,0.51688,2750,0.52510,2750,0.50865,2750,0.51095,2750,0.51709,2750,0.50481,2750,0.51527,2750,0.52239,2750,0.50814,2750,0.50000,2750,0.50000
2775,0.51498,2775,0.52285,2775,0.50711,2775,0.51042,2775,0.51526,2775,0.50558,2775,0.51402,2775,0.52064,2775,0.50740,2775,0.50000,2775,0.50000
2800,0.51702,2800,0.52534,2800,0.50871,2800,0.51217,2800,0.51802,2800,0.50631,2800,0.51465,2800,0.52208,2800,0.50722,2800,0.50000,2800,0.50000
2825,0.51821,2825,0.52773,2825,0.50868,2825,0.51190,2825,0.51772,2825,0.50607,2825,0.51633,2825,0.52479,2825,0.50788,2825,0.50000,2825,0.50000
2850,0.51731,2850,0.52665,2850,0.50797,2850,0.51141,2850,0.51691,2850,0.50591,2850,0.51541,2850,0.52335,2850,0.50747,2850,0.50000,2850,0.50000
2875,0.51385,2875,0.52195,2875,0.50574,2875,0.51144,2875,0.51716,2875,0.50571,2875,0.51676,2875,0.52518,2875,0.50833,2875,0.50000,2875,0.50000
2900,0.51526,2900,0.52340,2900,0.50711,2900,0.51120,2900,0.51637,2900,0.50603,2900,0.51578,2900,0.52391,2900,0.50764,2900,0.50000,2900,0.50000
2925,0.51665,2925,0.52544,2925,0.50786,2925,0.51029,2925,0.51568,2925,0.50490,2925,0.51522,2925,0.52340,2925,0.50705,2925,0.50000,2925,0.50000
2950,0.51600,2950,0.52394,2950,0.50806,2950,0.51068,2950,0.51582,2950,0.50553,2950,0.51415,2950,0.52088,2950,0.50741,2950,0.50000,2950,0.50000
2975,0.51663,2975,0.52543,2975,0.50783,2975,0.51160,2975,0.51744,2975,0.50576,2975,0.51463,2975,0.52231,2975,0.50695,2975,0.50000,2975,0.50000
3000,0.51694,3000,0.52704,3000,0.50685,3000,0.51093,3000,0.51666,3000,0.50519,3000,0.51485,3000,0.52212,3000,0.50757,3000,0.50000,3000,0.50000


==> data/output_awgn_en_evo_04x02.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,38.98554,0,76.26959,0,1.70148,0,23.43609,0,68.30799,0,-21.43581,0,147.63533,0,299.04436,0,-3.77370,0,1.00000,0,0.77380
25,1.41728,25,1.59465,25,1.23992,25,2.61219,25,5.63222,25,-0.40783,25,2.36882,25,3.80938,25,0.92827,25,1.00000,25,0.77380
50,1.22347,50,1.32313,50,1.12382,50,1.27558,50,1.46720,50,1.08396,50,1.39309,50,1.62223,50,1.16395,50,1.00000,50,0.77380
75,1.15887,75,1.22981,75,1.08794,75,1.11871,75,1.23641,75,1.00101,75,1.22543,75,1.39034,75,1.06052,75,1.00000,75,0.77380
100,1.12251,100,1.18887,100,1.05615,100,1.04380,100,1.12664,100,0.96096,100,1.14048,100,1.29417,100,0.98678,100,1.00000,100,0.77380
125,1.09257,125,1.14444,125,1.04071,125,1.01165,125,1.09003,125,0.93327,125,1.09716,125,1.23442,125,0.95991,125,1.00000,125,0.77380
150,1.07794,150,1.14663,150,1.00925,150,0.99268,150,1.04249,150,0.94287,150,1.05180,150,1.17024,150,0.93336,150,1.00000,150,0.77380
175,1.05833,175,1.11220,175,1.00446,175,0.99193,175,1.03984,175,0.94401,175,1.03188,175,1.12455,175,0.93920,175,1.00000,175,0.77380
200,1.04716,200,1.09788,200,0.99644,200,0.98295,200,1.02450,200,0.94140,200,1.01087,200,1.09154,200,0.93020,200,1.00000,200,0.77380
225,1.03243,225,1.08005,225,0.98482,225,0.97535,225,1.00883,225,0.94188,225,0.99438,225,1.04911,225,0.93965,225,1.00000,225,0.77380
250,1.02165,250,1.06601,250,0.97729,250,0.97139,250,1.00884,250,0.93394,250,0.98713,250,1.03128,250,0.94298,250,1.00000,250,0.77380
275,1.01457,275,1.05906,275,0.97007,275,0.96824,275,1.00405,275,0.93242,275,0.97757,275,1.01613,275,0.93901,275,1.00000,275,0.77380
300,1.01037,300,1.05385,300,0.96690,300,0.96300,300,0.99598,300,0.93002,300,0.97736,300,1.01942,300,0.93530,300,1.00000,300,0.77380
325,1.00270,325,1.04558,325,0.95982,325,0.95927,325,0.99220,325,0.92635,325,0.97611,325,1.01606,325,0.93616,325,1.00000,325,0.77380
350,1.00302,350,1.04858,350,0.95746,350,0.95803,350,0.99091,350,0.92515,350,0.96737,350,1.00048,350,0.93426,350,1.00000,350,0.77380
375,0.99725,375,1.04182,375,0.95269,375,0.95387,375,0.99062,375,0.91712,375,0.96901,375,1.00154,375,0.93648,375,1.00000,375,0.77380
400,0.99311,400,1.03213,400,0.95409,400,0.94859,400,0.97917,400,0.91801,400,0.96560,400,0.99947,400,0.93173,400,1.00000,400,0.77380
425,0.98952,425,1.03018,425,0.94886,425,0.95083,425,0.98581,425,0.91585,425,0.96415,425,0.99660,425,0.93169,425,1.00000,425,0.77380
450,0.98935,450,1.02990,450,0.94879,450,0.94732,450,0.98651,450,0.90813,450,0.96120,450,0.99551,450,0.92688,450,1.00000,450,0.77380
475,0.98093,475,1.02205,475,0.93981,475,0.94503,475,0.97989,475,0.91018,475,0.95844,475,0.99339,475,0.92350,475,1.00000,475,0.77380
500,0.97410,500,1.01694,500,0.93126,500,0.93862,500,0.97296,500,0.90428,500,0.96143,500,0.99600,500,0.92686,500,1.00000,500,0.77380
525,0.97095,525,1.00727,525,0.93463,525,0.93916,525,0.97617,525,0.90214,525,0.96032,525,0.99783,525,0.92280,525,1.00000,525,0.77380
550,0.97247,550,1.01149,550,0.93345,550,0.93167,550,0.96424,550,0.89910,550,0.95641,550,0.99262,550,0.92021,550,1.00000,550,0.77380
575,0.97047,575,1.01141,575,0.92954,575,0.93312,575,0.96658,575,0.89967,575,0.95528,575,0.99004,575,0.92052,575,1.00000,575,0.77380
600,0.96677,600,1.00469,600,0.92886,600,0.93312,600,0.96593,600,0.90032,600,0.95141,600,0.98892,600,0.91390,600,1.00000,600,0.77380
625,0.96743,625,1.00171,625,0.93314,625,0.93387,625,0.96482,625,0.90292,625,0.95034,625,0.98696,625,0.91371,625,1.00000,625,0.77380
650,0.96695,650,1.00406,650,0.92984,650,0.93241,650,0.96623,650,0.89858,650,0.94770,650,0.98640,650,0.90899,650,1.00000,650,0.77380
675,0.96063,675,0.99899,675,0.92227,675,0.92470,675,0.95262,675,0.89679,675,0.94333,675,0.97255,675,0.91412,675,1.00000,675,0.77380
700,0.96156,700,0.99681,700,0.92632,700,0.92666,700,0.96227,700,0.89106,700,0.94799,700,0.98040,700,0.91558,700,1.00000,700,0.77380
725,0.95314,725,0.98469,725,0.92158,725,0.92914,725,0.96068,725,0.89760,725,0.94027,725,0.97217,725,0.90838,725,1.00000,725,0.77380
750,0.95542,750,0.99242,750,0.91843,750,0.92995,750,0.96286,750,0.89704,750,0.94167,750,0.97470,750,0.90865,750,1.00000,750,0.77380
775,0.95693,775,0.99754,775,0.91631,775,0.92167,775,0.95136,775,0.89197,775,0.94309,775,0.97231,775,0.91387,775,1.00000,775,0.77380
800,0.95353,800,0.99090,800,0.91616,800,0.91987,800,0.95143,800,0.88832,800,0.93803,800,0.96783,800,0.90823,800,1.00000,800,0.77380
825,0.95208,825,0.99247,825,0.91169,825,0.91983,825,0.95080,825,0.88886,825,0.93649,825,0.96666,825,0.90633,825,1.00000,825,0.77380
850,0.94706,850,0.98749,850,0.90662,850,0.92258,850,0.95665,850,0.88851,850,0.93771,850,0.96610,850,0.90931,850,1.00000,850,0.77380
875,0.94988,875,0.98588,875,0.91388,875,0.92172,875,0.95500,875,0.88843,875,0.93422,875,0.96356,875,0.90489,875,1.00000,875,0.77380
900,0.95488,900,0.99277,900,0.91700,900,0.91768,900,0.94977,900,0.88559,900,0.93296,900,0.96117,900,0.90476,900,1.00000,900,0.77380
925,0.94554,925,0.97710,925,0.91398,925,0.91522,925,0.94395,925,0.88649,925,0.93243,925,0.96225,925,0.90260,925,1.00000,925,0.77380
950,0.94771,950,0.98228,950,0.91313,950,0.92000,950,0.95470,950,0.88530,950,0.93151,950,0.95866,950,0.90437,950,1.00000,950,0.77380
975,0.94676,975,0.98052,975,0.91299,975,0.91355,975,0.94242,975,0.88467,975,0.93187,975,0.96208,975,0.90166,975,1.00000,975,0.77380
1000,0.94201,1000,0.97265,1000,0.91137,1000,0.91456,1000,0.94322,1000,0.88590,1000,0.93039,1000,0.96094,1000,0.89984,1000,1.00000,1000,0.77380
1025,0.94391,1025,0.97584,1025,0.91198,1025,0.91130,1025,0.93896,1025,0.88363,1025,0.92769,1025,0.95654,1025,0.89885,1025,1.00000,1025,0.77380
1050,0.94402,1050,0.98117,1050,0.90687,1050,0.91573,1050,0.94503,1050,0.88642,1050,0.92828,1050,0.95845,1050,0.89810,1050,1.00000,1050,0.77380
1075,0.94204,1075,0.97621,1075,0.90786,1075,0.91291,1075,0.94241,1075,0.88342,1075,0.92622,1075,0.95347,1075,0.89896,1075,1.00000,1075,0.77380
1100,0.93859,1100,0.97417,1100,0.90301,1100,0.91273,1100,0.94347,1100,0.88198,1100,0.93133,1100,0.96135,1100,0.90130,1100,1.00000,1100,0.77380
1125,0.93756,1125,0.97184,1125,0.90328,1125,0.91002,1125,0.93552,1125,0.88451,1125,0.92429,1125,0.95019,1125,0.89839,1125,1.00000,1125,0.77380
1150,0.93886,1150,0.97322,1150,0.90449,1150,0.90944,1150,0.93996,1150,0.87891,1150,0.92565,1150,0.95011,1150,0.90118,1150,1.00000,1150,0.77380
1175,0.93895,1175,0.96983,1175,0.90807,1175,0.91087,1175,0.93946,1175,0.88228,1175,0.92283,1175,0.94826,1175,0.89740,1175,1.00000,1175,0.77380
1200,0.93446,1200,0.97157,1200,0.89735,1200,0.91100,1200,0.94075,1200,0.88125,1200,0.92399,1200,0.94796,1200,0.90002,1200,1.00000,1200,0.77380
1225,0.93502,1225,0.96672,1225,0.90332,1225,0.90535,1225,0.92942,1225,0.88128,1225,0.92273,1225,0.94436,1225,0.90109,1225,1.00000,1225,0.77380
1250,0.93132,1250,0.96370,1250,0.89894,1250,0.90772,1250,0.93778,1250,0.87765,1250,0.92388,1250,0.95073,1250,0.89703,1250,1.00000,1250,0.77380
1275,0.93614,1275,0.96672,1275,0.90557,1275,0.90283,1275,0.92836,1275,0.87730,1275,0.92415,1275,0.95090,1275,0.89740,1275,1.00000,1275,0.77380
1300,0.93168,1300,0.96453,1300,0.89883,1300,0.90557,1300,0.93262,1300,0.87851,1300,0.92245,1300,0.94660,1300,0.89830,1300,1.00000,1300,0.77380
1325,0.92710,1325,0.95885,1325,0.89535,1325,0.90710,1325,0.93485,1325,0.87936,1325,0.92060,1325,0.94430,1325,0.89690,1325,1.00000,1325,0.77380
1350,0.93542,1350,0.96935,1350,0.90149,1350,0.90847,1350,0.93862,1350,0.87832,1350,0.91811,1350,0.94177,1350,0.89445,1350,1.00000,1350,0.77380
1375,0.92972,1375,0.96519,1375,0.89426,1375,0.90173,1375,0.92565,1375,0.87781,1375,0.92315,1375,0.94487,1375,0.90143,1375,1.00000,1375,0.77380
1400,0.93251,1400,0.96419,1400,0.90084,1400,0.90405,1400,0.92996,1400,0.87815,1400,0.91805,1400,0.93885,1400,0.89724,1400,1.00000,1400,0.77380
1425,0.92968,1425,0.95912,1425,0.90024,1425,0.90447,1425,0.92756,1425,0.88137,1425,0.91858,1425,0.94165,1425,0.89550,1425,1.00000,1425,0.77380
1450,0.92700,1450,0.96067,1450,0.89333,1450,0.90472,1450,0.92709,1450,0.88234,1450,0.91830,1450,0.94226,1450,0.89433,1450,1.00000,1450,0.77380
1475,0.92519,1475,0.95752,1475,0.89286,1475,0.90530,1475,0.92989,1475,0.88071,1475,0.92225,1475,0.94594,1475,0.89856,1475,1.00000,1475,0.77380
1500,0.92287,1500,0.95650,1500,0.88925,1500,0.90017,1500,0.92453,1500,0.87582,1500,0.91772,1500,0.93894,1500,0.89651,1500,1.00000,1500,0.77380
1525,0.92614,1525,0.95687,1525,0.89540,1525,0.89943,1525,0.92130,1525,0.87755,1525,0.91542,1525,0.93416,1525,0.89668,1525,1.00000,1525,0.77380
1550,0.92398,1550,0.95678,1550,0.89117,1550,0.89982,1550,0.92272,1550,0.87691,1550,0.91624,1550,0.94214,1550,0.89034,1550,1.00000,1550,0.77380
1575,0.92255,1575,0.95138,1575,0.89373,1575,0.90258,1575,0.92627,1575,0.87890,1575,0.91874,1575,0.94159,1575,0.89589,1575,1.00000,1575,0.77380
1600,0.92429,1600,0.95803,1600,0.89055,1600,0.89820,1600,0.91800,1600,0.87839,1600,0.91290,1600,0.93097,1600,0.89483,1600,1.00000,1600,0.77380
1625,0.92458,1625,0.95643,1625,0.89273,1625,0.89953,1625,0.92163,1625,0.87743,1625,0.91949,1625,0.93955,1625,0.89943,1625,1.00000,1625,0.77380
1650,0.91812,1650,0.94733,1650,0.88890,1650,0.89952,1650,0.92043,1650,0.87862,1650,0.91408,1650,0.93288,1650,0.89529,1650,1.00000,1650,0.77380
1675,0.92140,1675,0.95280,1675,0.89001,1675,0.90027,1675,0.91973,1675,0.88082,1675,0.91634,1675,0.93570,1675,0.89699,1675,1.00000,1675,0.77380
1700,0.92037,1700,0.95013,1700,0.89062,1700,0.89620,1700,0.91661,1700,0.87580,1700,0.91298,1700,0.93307,1700,0.89289,1700,1.00000,1700,0.77380
1725,0.91921,1725,0.95353,1725,0.88489,1725,0.89854,1725,0.92048,1725,0.87660,1725,0.91337,1725,0.93537,1725,0.89137,1725,1.00000,1725,0.77380
1750,0.91689,1750,0.94642,1750,0.88736,1750,0.89850,1750,0.91908,1750,0.87792,1750,0.91569,1750,0.93880,1750,0.89258,1750,1.00000,1750,0.77380
1775,0.92263,1775,0.95386,1775,0.89141,1775,0.89890,1775,0.92182,1775,0.87599,1775,0.91415,1775,0.93237,1775,0.89592,1775,1.00000,1775,0.77380
1800,0.92223,1800,0.95498,1800,0.88947,1800,0.89826,1800,0.92036,1800,0.87617,1800,0.91517,1800,0.93725,1800,0.89310,1800,1.00000,1800,0.77380
1825,0.91433,1825,0.94374,1825,0.88492,1825,0.89774,1825,0.92166,1825,0.87383,1825,0.91297,1825,0.93225,1825,0.89370,1825,1.00000,1825,0.77380
1850,0.91588,1850,0.94048,1850,0.89127,1850,0.89455,1850,0.91672,1850,0.87237,1850,0.91348,1850,0.93355,1850,0.89341,1850,1.00000,1850,0.77380
1875,0.91854,1875,0.95104,1875,0.88605,1875,0.89429,1875,0.91478,1875,0.87379,1875,0.91138,1875,0.93109,1875,0.89167,1875,1.00000,1875,0.77380
1900,0.91372,1900,0.94210,1900,0.88534,1900,0.89481,1900,0.91583,1900,0.87378,1900,0.91399,1900,0.93053,1900,0.89744,1900,1.00000,1900,0.77380
1925,0.91794,1925,0.94619,1925,0.88969,1925,0.89562,1925,0.91482,1925,0.87643,1925,0.91538,1925,0.93896,1925,0.89180,1925,1.00000,1925,0.77380
1950,0.91291,1950,0.93808,1950,0.88775,1950,0.89223,1950,0.91149,1950,0.87298,1950,0.91170,1950,0.93141,1950,0.89198,1950,1.00000,1950,0.77380
1975,0.91543,1975,0.94999,1975,0.88087,1975,0.89519,1975,0.91579,1975,0.87459,1975,0.91051,1975,0.92914,1975,0.89187,1975,1.00000,1975,0.77380
2000,0.91554,2000,0.94687,2000,0.88422,2000,0.89426,2000,0.91272,2000,0.87580,2000,0.91311,2000,0.93392,2000,0.89231,2000,1.00000,2000,0.77380
2025,0.91445,2025,0.94579,2025,0.88312,2025,0.88956,2025,0.90803,2025,0.87109,2025,0.91338,2025,0.93270,2025,0.89407,2025,1.00000,2025,0.77380
2050,0.91485,2050,0.94343,2050,0.88628,2050,0.89180,2050,0.91349,2050,0.87010,2050,0.91640,2050,0.93714,2050,0.89567,2050,1.00000,2050,0.77380
2075,0.91918,2075,0.95131,2075,0.88704,2075,0.89364,2075,0.91395,2075,0.87334,2075,0.90816,2075,0.92409,2075,0.89223,2075,1.00000,2075,0.77380
2100,0.91497,2100,0.94878,2100,0.88116,2100,0.89406,2100,0.91231,2100,0.87581,2100,0.91052,2100,0.92775,2100,0.89329,2100,1.00000,2100,0.77380
2125,0.91119,2125,0.94155,2125,0.88084,2125,0.89140,2125,0.91020,2125,0.87260,2125,0.91124,2125,0.92986,2125,0.89263,2125,1.00000,2125,0.77380
2150,0.91526,2150,0.95074,2150,0.87978,2150,0.88987,2150,0.90766,2150,0.87209,2150,0.91503,2150,0.93549,2150,0.89456,2150,1.00000,2150,0.77380
2175,0.91441,2175,0.94401,2175,0.88480,2175,0.89507,2175,0.91327,2175,0.87687,2175,0.90763,2175,0.92661,2175,0.88864,2175,1.00000,2175,0.77380
2200,0.91454,2200,0.94048,2200,0.88860,2200,0.88931,2200,0.90681,2200,0.87181,2200,0.91105,2200,0.93049,2200,0.89161,2200,1.00000,2200,0.77380
2225,0.91554,2225,0.94362,2225,0.88745,2225,0.89431,2225,0.91171,2225,0.87691,2225,0.91294,2225,0.93201,2225,0.89388,2225,1.00000,2225,0.77380
2250,0.91365,2250,0.94494,2250,0.88236,2250,0.89002,2250,0.90618,2250,0.87386,2250,0.90973,2250,0.92937,2250,0.89009,2250,1.00000,2250,0.77380
2275,0.91038,2275,0.93778,2275,0.88298,2275,0.89075,2275,0.90719,2275,0.87432,2275,0.90923,2275,0.92770,2275,0.89075,2275,1.00000,2275,0.77380
2300,0.91294,2300,0.94271,2300,0.88316,2300,0.89416,2300,0.91292,2300,0.87540,2300,0.90968,2300,0.92726,2300,0.89209,2300,1.00000,2300,0.77380
2325,0.91147,2325,0.94113,2325,0.88180,2325,0.89230,2325,0.90893,2325,0.87567,2325,0.91172,2325,0.93270,2325,0.89073,2325,1.00000,2325,0.77380
2350,0.91459,2350,0.94284,2350,0.88634,2350,0.88823,2350,0.90265,2350,0.87380,2350,0.91118,2350,0.93096,2350,0.89141,2350,1.00000,2350,0.77380
2375,0.91055,2375,0.93885,2375,0.88225,2375,0.89151,2375,0.90927,2375,0.87375,2375,0.90885,2375,0.92738,2375,0.89032,2375,1.00000,2375,0.77380
2400,0.91087,2400,0.94062,2400,0.88111,2400,0.89006,2400,0.90653,2400,0.87359,2400,0.90771,2400,0.92780,2400,0.88762,2400,1.00000,2400,0.77380
2425,0.91286,2425,0.94330,2425,0.88241,2425,0.89150,2425,0.90905,2425,0.87395,2425,0.91086,2425,0.92934,2425,0.89238,2425,1.00000,2425,0.77380
2450,0.90698,2450,0.93083,2450,0.88313,2450,0.89456,2450,0.91401,2450,0.87510,2450,0.90906,2450,0.92597,2450,0.89216,2450,1.00000,2450,0.77380
2475,0.90514,2475,0.93657,2475,0.87371,2475,0.89395,2475,0.91452,2475,0.87338,2475,0.90922,2475,0.92748,2475,0.89096,2475,1.00000,2475,0.77380
2500,0.90892,2500,0.93529,2500,0.88256,2500,0.89064,2500,0.90955,2500,0.87172,2500,0.91369,2500,0.93424,2500,0.89313,2500,1.00000,2500,0.77380
2525,0.90356,2525,0.93081,2525,0.87631,2525,0.89338,2525,0.90969,2525,0.87708,2525,0.91090,2525,0.92995,2525,0.89184,2525,1.00000,2525,0.77380
2550,0.90802,2550,0.93606,2550,0.87998,2550,0.88868,2550,0.90538,2550,0.87198,2550,0.90855,2550,0.92491,2550,0.89219,2550,1.00000,2550,0.77380
2575,0.90815,2575,0.93953,2575,0.87677,2575,0.89200,2575,0.90671,2575,0.87729,2575,0.91011,2575,0.92788,2575,0.89234,2575,1.00000,2575,0.77380
2600,0.90880,2600,0.93696,2600,0.88064,2600,0.88868,2600,0.90487,2600,0.87249,2600,0.90863,2600,0.92681,2600,0.89046,2600,1.00000,2600,0.77380
2625,0.90865,2625,0.93772,2625,0.87959,2625,0.88913,2625,0.90707,2625,0.87119,2625,0.90723,2625,0.92451,2625,0.88995,2625,1.00000,2625,0.77380
2650,0.90997,2650,0.93823,2650,0.88170,2650,0.89142,2650,0.91026,2650,0.87258,2650,0.90702,2650,0.92408,2650,0.88996,2650,1.00000,2650,0.77380
2675,0.90535,2675,0.93588,2675,0.87482,2675,0.89045,2675,0.90739,2675,0.87351,2675,0.90933,2675,0.92869,2675,0.88997,2675,1.00000,2675,0.77380
2700,0.90913,2700,0.93677,2700,0.88150,2700,0.88911,2700,0.90446,2700,0.87376,2700,0.90763,2700,0.92374,2700,0.89152,2700,1.00000,2700,0.77380
2725,0.90721,2725,0.93329,2725,0.88113,2725,0.88910,2725,0.90687,2725,0.87132,2725,0.90770,2725,0.92707,2725,0.88833,2725,1.00000,2725,0.77380
2750,0.90417,2750,0.93251,2750,0.87583,2750,0.88836,2750,0.90458,2750,0.87213,2750,0.90744,2750,0.92484,2750,0.89003,2750,1.00000,2750,0.77380
2775,0.90244,2775,0.93080,2775,0.87407,2775,0.88863,2775,0.90555,2775,0.87171,2775,0.91082,2775,0.93091,2775,0.89073,2775,1.00000,2775,0.77380
2800,0.90220,2800,0.92808,2800,0.87632,2800,0.89072,2800,0.90728,2800,0.87417,2800,0.90960,2800,0.93091,2800,0.88829,2800,1.00000,2800,0.77380
2825,0.90506,2825,0.93361,2825,0.87650,2825,0.89296,2825,0.91026,2825,0.87566,2825,0.90525,2825,0.92329,2825,0.88721,2825,1.00000,2825,0.77380
2850,0.90417,2850,0.93265,2850,0.87568,2850,0.89095,2850,0.90948,2850,0.87242,2850,0.90735,2850,0.92520,2850,0.88950,2850,1.00000,2850,0.77380
2875,0.90290,2875,0.92734,2875,0.87846,2875,0.89146,2875,0.90904,2875,0.87388,2875,0.90548,2875,0.92425,2875,0.88671,2875,1.00000,2875,0.77380
2900,0.90229,2900,0.92506,2900,0.87952,2900,0.88860,2900,0.90524,2900,0.87197,2900,0.90728,2900,0.92319,2900,0.89138,2900,1.00000,2900,0.77380
2925,0.90362,2925,0.93090,2925,0.87634,2925,0.89165,2925,0.90973,2925,0.87358,2925,0.90877,2925,0.92754,2925,0.89000,2925,1.00000,2925,0.77380
2950,0.90552,2950,0.93144,2950,0.87960,2950,0.89047,2950,0.90731,2950,0.87363,2950,0.90792,2950,0.92719,2950,0.88866,2950,1.00000,2950,0.77380
2975,0.90264,2975,0.93295,2975,0.87232,2975,0.88900,2975,0.90630,2975,0.87169,2975,0.90879,2975,0.92824,2975,0.88935,2975,1.00000,2975,0.77380
3000,0.90201,3000,0.93096,3000,0.87306,3000,0.89344,3000,0.90944,3000,0.87744,3000,0.90977,3000,0.92926,3000,0.89028,3000,1.00000,3000,0.77380


==> data/output_awgn_en_evo_08x04.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,95.23373,0,146.05417,0,44.41330,0,2624450626.66673,0,28731721303.60709,0,-23482820050.27364,0,469.07900,0,832.32861,0,105.82940,0,2.00000,0,1.04988
25,17.67261,25,27.79659,25,7.54863,25,66926.86049,25,724734.11175,25,-590880.39077,25,633.19095,25,1168.21539,25,98.16651,25,2.00000,25,1.04988
50,4.79343,50,5.50999,50,4.07686,50,230.09344,50,412.09453,50,48.09235,50,167.72778,50,302.07331,50,33.38224,50,2.00000,50,1.04988
75,3.95755,75,4.41738,75,3.49773,75,107.78883,75,198.72225,75,16.85541,75,65.76144,75,144.99372,75,-13.47083,75,2.00000,75,1.04988
100,3.65857,100,4.04373,100,3.27342,100,63.93377,100,135.64624,100,-7.77870,100,31.66217,100,81.17375,100,-17.84941,100,2.00000,100,1.04988
125,3.40710,125,3.74785,125,3.06636,125,36.02934,125,79.92984,125,-7.87116,125,16.13029,125,37.73428,125,-5.47370,125,2.00000,125,1.04988
150,3.27593,150,3.63679,150,2.91507,150,20.07921,150,34.33707,150,5.82136,150,10.64690,150,21.28578,150,0.00801,150,2.00000,150,1.04988
175,3.14915,175,3.42713,175,2.87117,175,14.54737,175,24.36275,175,4.73198,175,7.60108,175,11.32932,175,3.87285,175,2.00000,175,1.04988
200,3.09390,200,3.37544,200,2.81236,200,12.10985,200,19.62217,200,4.59753,200,6.38251,200,9.59874,200,3.16627,200,2.00000,200,1.04988
225,2.98703,225,3.27480,225,2.69927,225,9.94025,225,17.01192,225,2.86857,225,5.66411,225,8.00650,225,3.32171,225,2.00000,225,1.04988
250,2.92228,250,3.18806,250,2.65649,250,8.23888,250,13.20531,250,3.27245,250,5.00437,250,6.13591,250,3.87284,250,2.00000,250,1.04988
275,2.89722,275,3.19520,275,2.59923,275,7.15032,275,11.23990,275,3.06074,275,4.63036,275,5.56557,275,3.69516,275,2.00000,275,1.04988
300,2.83072,300,3.08121,300,2.58023,300,6.75013,300,11.16268,300,2.33759,300,4.40095,300,5.23670,300,3.56519,300,2.00000,300,1.04988
325,2.78132,325,3.03899,325,2.52365,325,6.44425,325,11.18267,325,1.70583,325,4.16170,325,4.86589,325,3.45752,325,2.00000,325,1.04988
350,2.71625,350,2.96255,350,2.46996,350,5.90144,350,8.41195,350,3.39094,350,3.98158,350,4.65438,350,3.30879,350,2.00000,350,1.04988
375,2.68144,375,2.88940,375,2.47348,375,5.57839,375,7.46673,375,3.69005,375,3.85761,375,4.46830,375,3.24692,375,2.00000,375,1.04988
400,2.66234,400,2.89744,400,2.42724,400,5.23199,400,6.73284,400,3.73114,400,3.72268,400,4.27745,400,3.16790,400,2.00000,400,1.04988
425,2.64721,425,2.87587,425,2.41855,425,4.95474,425,6.35274,425,3.55675,425,3.58824,425,4.14036,425,3.03611,425,2.00000,425,1.04988
450,2.58519,450,2.76809,450,2.40228,450,4.85067,450,6.17518,450,3.52616,450,3.46300,450,3.96475,450,2.96124,450,2.00000,450,1.04988
475,2.57738,475,2.79493,475,2.35983,475,4.83158,475,6.18462,475,3.47854,475,3.38930,475,3.87675,475,2.90185,475,2.00000,475,1.04988
500,2.55409,500,2.77340,500,2.33478,500,4.69975,500,5.98043,500,3.41907,500,3.32017,500,3.81065,500,2.82968,500,2.00000,500,1.04988
525,2.53753,525,2.76319,525,2.31186,525,4.63387,525,5.82477,525,3.44297,525,3.20323,525,3.62655,525,2.77991,525,2.00000,525,1.04988
550,2.52451,550,2.75276,550,2.29625,550,4.51514,550,5.61516,550,3.41512,550,3.11307,550,3.53018,550,2.69596,550,2.00000,550,1.04988
575,2.48695,575,2.70732,575,2.26659,575,4.45900,575,5.58051,575,3.33748,575,3.08868,575,3.49833,575,2.67903,575,2.00000,575,1.04988
600,2.47746,600,2.68836,600,2.26656,600,4.30901,600,5.37782,600,3.24020,600,2.98857,600,3.37487,600,2.60226,600,2.00000,600,1.04988
625,2.44644,625,2.65074,625,2.24214,625,4.26771,625,5.35317,625,3.18226,625,2.94772,625,3.31387,625,2.58157,625,2.00000,625,1.04988
650,2.42319,650,2.60599,650,2.24039,650,4.20475,650,5.24670,650,3.16281,650,2.88634,650,3.22358,650,2.54910,650,2.00000,650,1.04988
675,2.41927,675,2.62191,675,2.21664,675,4.23866,675,5.43132,675,3.04600,675,2.83684,675,3.16871,675,2.50496,675,2.00000,675,1.04988
700,2.39061,700,2.57763,700,2.20359,700,4.22663,700,5.45097,700,3.00229,700,2.76659,700,3.11864,700,2.41454,700,2.00000,700,1.04988
725,2.40041,725,2.59891,725,2.20191,725,4.12093,725,5.30752,725,2.93434,725,2.71632,725,2.99453,725,2.43811,725,2.00000,725,1.04988
750,2.36033,750,2.55110,750,2.16957,750,4.11941,750,5.38761,750,2.85122,750,2.67537,750,2.94780,750,2.40294,750,2.00000,750,1.04988
775,2.37039,775,2.54725,775,2.19354,775,4.12174,775,5.31317,775,2.93031,775,2.61372,775,2.86129,775,2.36616,775,2.00000,775,1.04988
800,2.37768,800,2.57045,800,2.18491,800,4.15763,800,5.47303,800,2.84222,800,2.60918,800,2.86873,800,2.34964,800,2.00000,800,1.04988
825,2.34608,825,2.53436,825,2.15780,825,4.16811,825,5.49889,825,2.83732,825,2.57867,825,2.82894,825,2.32841,825,2.00000,825,1.04988
850,2.31662,850,2.48044,850,2.15279,850,4.09277,850,5.39665,850,2.78888,850,2.53209,850,2.76070,850,2.30348,850,2.00000,850,1.04988
875,2.29038,875,2.46271,875,2.11805,875,4.09233,875,5.34896,875,2.83570,875,2.50620,875,2.74519,875,2.26722,875,2.00000,875,1.04988
900,2.28328,900,2.45937,900,2.10720,900,4.11659,900,5.46175,900,2.77143,900,2.46814,900,2.70938,900,2.22690,900,2.00000,900,1.04988
925,2.29396,925,2.46203,925,2.12589,925,4.05579,925,5.35247,925,2.75911,925,2.46435,925,2.71604,925,2.21267,925,2.00000,925,1.04988
950,2.27703,950,2.45583,950,2.09822,950,4.06861,950,5.42077,950,2.71644,950,2.43512,950,2.66761,950,2.20264,950,2.00000,950,1.04988
975,2.26678,975,2.46041,975,2.07315,975,4.01419,975,5.49541,975,2.53298,975,2.42142,975,2.65728,975,2.18556,975,2.00000,975,1.04988
1000,2.26022,1000,2.43060,1000,2.08985,1000,4.04583,1000,5.53971,1000,2.55195,1000,2.38523,1000,2.62593,1000,2.14452,1000,2.00000,1000,1.04988
1025,2.23566,1025,2.41602,1025,2.05531,1025,3.99883,1025,5.47462,1025,2.52304,1025,2.38380,1025,2.63716,1025,2.13044,1025,2.00000,1025,1.04988
1050,2.23368,1050,2.40430,1050,2.06305,1050,3.94806,1050,5.38442,1050,2.51170,1050,2.37964,1050,2.60852,1050,2.15075,1050,2.00000,1050,1.04988
1075,2.22727,1075,2.38261,1075,2.07193,1075,3.91633,1075,5.35100,1075,2.48167,1075,2.34647,1075,2.58370,1075,2.10923,1075,2.00000,1075,1.04988
1100,2.22062,1100,2.38726,1100,2.05398,1100,3.96144,1100,5.53652,1100,2.38636,1100,2.32691,1100,2.56967,1100,2.08416,1100,2.00000,1100,1.04988
1125,2.19163,1125,2.33587,1125,2.04739,1125,3.96436,1125,5.54383,1125,2.38489,1125,2.30414,1125,2.52637,1125,2.08192,1125,2.00000,1125,1.04988
1150,2.20837,1150,2.36059,1150,2.05615,1150,3.90778,1150,5.37114,1150,2.44443,1150,2.28191,1150,2.51047,1150,2.05334,1150,2.00000,1150,1.04988
1175,2.19447,1175,2.34299,1175,2.04595,1175,3.85235,1175,5.37698,1175,2.32773,1175,2.29732,1175,2.52902,1175,2.06562,1175,2.00000,1175,1.04988
1200,2.17857,1200,2.34805,1200,2.00909,1200,3.88713,1200,5.38989,1200,2.38437,1200,2.26213,1200,2.49880,1200,2.02546,1200,2.00000,1200,1.04988
1225,2.17062,1225,2.32141,1225,2.01984,1225,3.90850,1225,5.39618,1225,2.42081,1225,2.24488,1225,2.48346,1225,2.00629,1225,2.00000,1225,1.04988
1250,2.19004,1250,2.35651,1250,2.02357,1250,3.96080,1250,5.51721,1250,2.40439,1250,2.25504,1250,2.49767,1250,2.01242,1250,2.00000,1250,1.04988
1275,2.17329,1275,2.33584,1275,2.01075,1275,3.95640,1275,5.50344,1275,2.40936,1275,2.22057,1275,2.46672,1275,1.97442,1275,2.00000,1275,1.04988
1300,2.16662,1300,2.31040,1300,2.02284,1300,3.96357,1300,5.52535,1300,2.40178,1300,2.23084,1300,2.47255,1300,1.98913,1300,2.00000,1300,1.04988
1325,2.15911,1325,2.31599,1325,2.00223,1325,3.96048,1325,5.53017,1325,2.39080,1325,2.21126,1325,2.45910,1325,1.96341,1325,2.00000,1325,1.04988
1350,2.14011,1350,2.27765,1350,2.00258,1350,3.99810,1350,5.57202,1350,2.42418,1350,2.19352,1350,2.42196,1350,1.96508,1350,2.00000,1350,1.04988
1375,2.14533,1375,2.29972,1375,1.99094,1375,3.92177,1375,5.42515,1375,2.41840,1375,2.19251,1375,2.42071,1375,1.96430,1375,2.00000,1375,1.04988
1400,2.12313,1400,2.25677,1400,1.98948,1400,3.99208,1400,5.58380,1400,2.40037,1400,2.18545,1400,2.42535,1400,1.94556,1400,2.00000,1400,1.04988
1425,2.12291,1425,2.26234,1425,1.98347,1425,3.99428,1425,5.64999,1425,2.33857,1425,2.17889,1425,2.43232,1425,1.92546,1425,2.00000,1425,1.04988
1450,2.11436,1450,2.25726,1450,1.97146,1450,4.04141,1450,5.72873,1450,2.35410,1450,2.16355,1450,2.39912,1450,1.92798,1450,2.00000,1450,1.04988
1475,2.11081,1475,2.24852,1475,1.97310,1475,4.00928,1475,5.61848,1475,2.40009,1475,2.15243,1475,2.38352,1475,1.92133,1475,2.00000,1475,1.04988
1500,2.11443,1500,2.26008,1500,1.96879,1500,4.11135,1500,5.82578,1500,2.39692,1500,2.14332,1500,2.38823,1500,1.89841,1500,2.00000,1500,1.04988
1525,2.11934,1525,2.24968,1525,1.98899,1525,4.08975,1525,5.72324,1525,2.45627,1525,2.13751,1525,2.37621,1525,1.89882,1525,2.00000,1525,1.04988
1550,2.10803,1550,2.24717,1550,1.96889,1550,4.10272,1550,5.77452,1550,2.43093,1550,2.14004,1550,2.38765,1550,1.89243,1550,2.00000,1550,1.04988
1575,2.09642,1575,2.25422,1575,1.93863,1575,4.08157,1575,5.73424,1575,2.42889,1575,2.13249,1575,2.37143,1575,1.89355,1575,2.00000,1575,1.04988
1600,2.09843,1600,2.25248,1600,1.94439,1600,4.06048,1600,5.68754,1600,2.43342,1600,2.11408,1600,2.34988,1600,1.87827,1600,2.00000,1600,1.04988
1625,2.09710,1625,2.24395,1625,1.95026,1625,4.07350,1625,5.75747,1625,2.38954,1625,2.11297,1625,2.35292,1625,1.87302,1625,2.00000,1625,1.04988
1650,2.08668,1650,2.22837,1650,1.94499,1650,4.07820,1650,5.71197,1650,2.44442,1650,2.11047,1650,2.34090,1650,1.88005,1650,2.00000,1650,1.04988
1675,2.10814,1675,2.25978,1675,1.95651,1675,4.06059,1675,5.70722,1675,2.41396,1675,2.08610,1675,2.32186,1675,1.85034,1675,2.00000,1675,1.04988
1700,2.06526,1700,2.19502,1700,1.93551,1700,4.08166,1700,5.71569,1700,2.44763,1700,2.09797,1700,2.33146,1700,1.86449,1700,2.00000,1700,1.04988
1725,2.05627,1725,2.19068,1725,1.92185,1725,4.14706,1725,5.87647,1725,2.41765,1725,2.08365,1725,2.31476,1725,1.85253,1725,2.00000,1725,1.04988
1750,2.07420,1750,2.22309,1750,1.92530,1750,4.17905,1750,5.90100,1750,2.45710,1750,2.07763,1750,2.30127,1750,1.85398,1750,2.00000,1750,1.04988
1775,2.06893,1775,2.21450,1775,1.92337,1775,4.08305,1775,5.64098,1775,2.52511,1775,2.07097,1775,2.29844,1775,1.84350,1775,2.00000,1775,1.04988
1800,2.06125,1800,2.21188,1800,1.91061,1800,4.14423,1800,5.71755,1800,2.57091,1800,2.06110,1800,2.29053,1800,1.83168,1800,2.00000,1800,1.04988
1825,2.06244,1825,2.19689,1825,1.92799,1825,4.12943,1825,5.79222,1825,2.46664,1825,2.05402,1825,2.27758,1825,1.83046,1825,2.00000,1825,1.04988
1850,2.04763,1850,2.18555,1850,1.90971,1850,4.17255,1850,5.89192,1850,2.45318,1850,2.04885,1850,2.27951,1850,1.81820,1850,2.00000,1850,1.04988
1875,2.03777,1875,2.15927,1875,1.91627,1875,4.17612,1875,5.85631,1875,2.49592,1875,2.04344,1875,2.25597,1875,1.83091,1875,2.00000,1875,1.04988
1900,2.04739,1900,2.17689,1900,1.91789,1900,4.23162,1900,5.91244,1900,2.55080,1900,2.03903,1900,2.25853,1900,1.81953,1900,2.00000,1900,1.04988
1925,2.03461,1925,2.16542,1925,1.90380,1925,4.20526,1925,5.95634,1925,2.45419,1925,2.03223,1925,2.25848,1925,1.80599,1925,2.00000,1925,1.04988
1950,2.04085,1950,2.18012,1950,1.90157,1950,4.18204,1950,5.83914,1950,2.52494,1950,2.02943,1950,2.24464,1950,1.81422,1950,2.00000,1950,1.04988
1975,2.02471,1975,2.15458,1975,1.89483,1975,4.12260,1975,5.74128,1975,2.50392,1975,2.02944,1975,2.24777,1975,1.81111,1975,2.00000,1975,1.04988
2000,2.02400,2000,2.14088,2000,1.90713,2000,4.20693,2000,5.97750,2000,2.43637,2000,2.02229,2000,2.25191,2000,1.79268,2000,2.00000,2000,1.04988
2025,2.03209,2025,2.15616,2025,1.90802,2025,4.19381,2025,5.88837,2025,2.49926,2025,2.00885,2025,2.23025,2025,1.78744,2025,2.00000,2025,1.04988
2050,2.02988,2050,2.17914,2050,1.88062,2050,4.22738,2050,6.03274,2050,2.42203,2050,2.01708,2050,2.23564,2050,1.79852,2050,2.00000,2050,1.04988
2075,2.01542,2075,2.13957,2075,1.89126,2075,4.22649,2075,5.99955,2075,2.45343,2075,2.01051,2075,2.22262,2075,1.79840,2075,2.00000,2075,1.04988
2100,2.01171,2100,2.14579,2100,1.87762,2100,4.21330,2100,5.96408,2100,2.46252,2100,2.00585,2100,2.20893,2100,1.80277,2100,2.00000,2100,1.04988
2125,2.01054,2125,2.13703,2125,1.88405,2125,4.20639,2125,5.97604,2125,2.43674,2125,1.99624,2125,2.19595,2125,1.79654,2125,2.00000,2125,1.04988
2150,2.01345,2150,2.14499,2150,1.88190,2150,4.20509,2150,6.00492,2150,2.40526,2150,2.00428,2150,2.22011,2150,1.78845,2150,2.00000,2150,1.04988
2175,2.02096,2175,2.16642,2175,1.87551,2175,4.18080,2175,5.93259,2175,2.42902,2175,1.99200,2175,2.20772,2175,1.77628,2175,2.00000,2175,1.04988
2200,1.99521,2200,2.11330,2200,1.87711,2200,4.20568,2200,6.00514,2200,2.40622,2200,1.99108,2200,2.20322,2200,1.77894,2200,2.00000,2200,1.04988
2225,1.99424,2225,2.12398,2225,1.86451,2225,4.13929,2225,5.89106,2225,2.38753,2225,1.97524,2225,2.17837,2225,1.77211,2225,2.00000,2225,1.04988
2250,1.99593,2250,2.12596,2250,1.86589,2250,4.12430,2250,5.85676,2250,2.39185,2250,1.98191,2250,2.19032,2250,1.77351,2250,2.00000,2250,1.04988
2275,1.98904,2275,2.09897,2275,1.87911,2275,4.13948,2275,5.86723,2275,2.41174,2275,1.96607,2275,2.16640,2275,1.76575,2275,2.00000,2275,1.04988
2300,1.98958,2300,2.12925,2300,1.84991,2300,4.11318,2300,5.86110,2300,2.36526,2300,1.97277,2300,2.18203,2300,1.76352,2300,2.00000,2300,1.04988
2325,1.99728,2325,2.13779,2325,1.85677,2325,4.07267,2325,5.74163,2325,2.40370,2325,1.96982,2325,2.16137,2325,1.77828,2325,2.00000,2325,1.04988
2350,1.98219,2350,2.10560,2350,1.85878,2350,4.09876,2350,5.80916,2350,2.38837,2350,1.96042,2350,2.15563,2350,1.76522,2350,2.00000,2350,1.04988
2375,1.97522,2375,2.10165,2375,1.84879,2375,4.12246,2375,5.91316,2375,2.33176,2375,1.96123,2375,2.15870,2375,1.76376,2375,2.00000,2375,1.04988
2400,1.98092,2400,2.10945,2400,1.85240,2400,4.12107,2400,5.83386,2400,2.40829,2400,1.96130,2400,2.15767,2400,1.76494,2400,2.00000,2400,1.04988
2425,1.97979,2425,2.09913,2425,1.86045,2425,4.11658,2425,5.87893,2425,2.35424,2425,1.96307,2425,2.14659,2425,1.77955,2425,2.00000,2425,1.04988
2450,1.97690,2450,2.10446,2450,1.84934,2450,4.07186,2450,5.79776,2450,2.34596,2450,1.96036,2450,2.15619,2450,1.76453,2450,2.00000,2450,1.04988
2475,1.96204,2475,2.08803,2475,1.83605,2475,4.16960,2475,5.98835,2475,2.35084,2475,1.94341,2475,2.13241,2475,1.75442,2475,2.00000,2475,1.04988
2500,1.96923,2500,2.08852,2500,1.84995,2500,4.08336,2500,5.77577,2500,2.39095,2500,1.94674,2500,2.13187,2500,1.76160,2500,2.00000,2500,1.04988
2525,1.96847,2525,2.08461,2525,1.85233,2525,4.12608,2525,5.85020,2525,2.40195,2525,1.94306,2525,2.14081,2525,1.74531,2525,2.00000,2525,1.04988
2550,1.97177,2550,2.08749,2550,1.85606,2550,4.12779,2550,5.81582,2550,2.43977,2550,1.95271,2550,2.15524,2550,1.75019,2550,2.00000,2550,1.04988
2575,1.95839,2575,2.08895,2575,1.82783,2575,4.13249,2575,5.79517,2575,2.46981,2575,1.94557,2575,2.13815,2575,1.75299,2575,2.00000,2575,1.04988
2600,1.97011,2600,2.09494,2600,1.84528,2600,4.10264,2600,5.78300,2600,2.42228,2600,1.93761,2600,2.11543,2600,1.75978,2600,2.00000,2600,1.04988
2625,1.95243,2625,2.07335,2625,1.83150,2625,4.18844,2625,5.97021,2625,2.40667,2625,1.94118,2625,2.14164,2625,1.74071,2625,2.00000,2625,1.04988
2650,1.94953,2650,2.05434,2650,1.84471,2650,4.14488,2650,5.87227,2650,2.41748,2650,1.93080,2650,2.11112,2650,1.75049,2650,2.00000,2650,1.04988
2675,1.95447,2675,2.08472,2675,1.82421,2675,4.15414,2675,5.88028,2675,2.42801,2675,1.92878,2675,2.11591,2675,1.74166,2675,2.00000,2675,1.04988
2700,1.95809,2700,2.09254,2700,1.82364,2700,4.20804,2700,6.00177,2700,2.41431,2700,1.92256,2700,2.11621,2700,1.72890,2700,2.00000,2700,1.04988
2725,1.93994,2725,2.06059,2725,1.81929,2725,4.19832,2725,5.97102,2725,2.42563,2725,1.91940,2725,2.10646,2725,1.73234,2725,2.00000,2725,1.04988
2750,1.95726,2750,2.08297,2750,1.83155,2750,4.15496,2750,5.90928,2750,2.40065,2750,1.92195,2750,2.11003,2750,1.73386,2750,2.00000,2750,1.04988
2775,1.93064,2775,2.04830,2775,1.81298,2775,4.16985,2775,5.94327,2775,2.39643,2775,1.91917,2775,2.10459,2775,1.73374,2775,2.00000,2775,1.04988
2800,1.94707,2800,2.06870,2800,1.82545,2800,4.18475,2800,5.94121,2800,2.42829,2800,1.91634,2800,2.10087,2800,1.73181,2800,2.00000,2800,1.04988
2825,1.94073,2825,2.06721,2825,1.81425,2825,4.19134,2825,6.01852,2825,2.36417,2825,1.91863,2825,2.09743,2825,1.73984,2825,2.00000,2825,1.04988
2850,1.92803,2850,2.03698,2850,1.81908,2850,4.22570,2850,6.01341,2850,2.43800,2850,1.90656,2850,2.09798,2850,1.71514,2850,2.00000,2850,1.04988
2875,1.92794,2875,2.03950,2875,1.81638,2875,4.20147,2875,6.00844,2875,2.39450,2875,1.91397,2875,2.10067,2875,1.72727,2875,2.00000,2875,1.04988
2900,1.93434,2900,2.06243,2900,1.80624,2900,4.19072,2900,5.98496,2900,2.39648,2900,1.91409,2900,2.09900,2900,1.72919,2900,2.00000,2900,1.04988
2925,1.93078,2925,2.04800,2925,1.81357,2925,4.24904,2925,6.11469,2925,2.38339,2925,1.90618,2925,2.08258,2925,1.72979,2925,2.00000,2925,1.04988
2950,1.92414,2950,2.04218,2950,1.80610,2950,4.16839,2950,6.01141,2950,2.32537,2950,1.91275,2950,2.10511,2950,1.72038,2950,2.00000,2950,1.04988
2975,1.91432,2975,2.02173,2975,1.80691,2975,4.18340,2975,6.00624,2975,2.36056,2975,1.90491,2975,2.08237,2975,1.72746,2975,2.00000,2975,1.04988
3000,1.94133,3000,2.05950,3000,1.82316,3000,4.17653,3000,6.00065,3000,2.35242,3000,1.90914,3000,2.08975,3000,1.72852,3000,2.00000,3000,1.04988


==> data/output_cau_best_bler_04x02.csv <==
x_ae,y_ae,x_vae_cau,y_vae_cau,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.44550,0,0.49450,0,0.48250,0,0.58400
2,0.36300,2,0.39050,2,0.42350,2,0.47500
4,0.29500,4,0.29350,4,0.36350,4,0.40800
6,0.21700,6,0.21400,6,0.29750,6,0.33400
8,0.16250,8,0.14200,8,0.23700,8,0.26850
10,0.12040,10,0.10940,10,0.19400,10,0.22467
12,0.09567,12,0.07214,12,0.16100,12,0.18767
14,0.06350,14,0.04317,14,0.13325,14,0.13725
16,0.05060,16,0.03000,16,0.10133,16,0.11620
18,0.03962,18,0.02083,18,0.07743,18,0.08950
20,0.02726,20,0.01332,20,0.06413,20,0.07157


==> data/output_lap_best_bler_04x02.csv <==
x_QAM,y_QAM,x_Agrell,y_Agrell,x_vae_lap,y_vae_lap
0,0.41667,0,0.40333,0,0.37300
1,0.35700,1,0.33400,1,0.30500
2,0.29900,2,0.28850,2,0.25650
3,0.25075,3,0.22080,3,0.18900
4,0.19850,4,0.16800,4,0.15750
5,0.14625,5,0.12712,5,0.10900
6,0.11500,6,0.08825,6,0.07329
7,0.08442,7,0.05484,7,0.04636
8,0.05561,8,0.03410,8,0.02794
9,0.03657,9,0.01861,9,0.01457
10,0.02273,10,0.01023,10,0.00802


==> data/output_rbf_avg_bler_02x01.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.39873,0,0.41110,0,0.38636,0,0.40052,0,0.41109,0,0.38995,0,0.39943,0,0.40925,0,0.38961,0,0.40900,0,0.40950
2,0.31532,2,0.32577,2,0.30487,2,0.31708,2,0.32823,2,0.30593,2,0.31693,2,0.32685,2,0.30701,2,0.32650,2,0.33850
4,0.23925,4,0.24748,4,0.23102,4,0.23989,4,0.24908,4,0.23071,4,0.23805,4,0.24617,4,0.22993,4,0.25950,4,0.25250
6,0.17186,6,0.17769,6,0.16603,6,0.17177,6,0.17818,6,0.16536,6,0.17197,6,0.17823,6,0.16572,6,0.17800,6,0.15825
8,0.11944,8,0.12401,8,0.11487,8,0.12024,8,0.12478,8,0.11570,8,0.11988,8,0.12465,8,0.11512,8,0.11640,8,0.12240
10,0.08015,10,0.08345,10,0.07685,10,0.08062,10,0.08422,10,0.07703,10,0.08043,10,0.08358,10,0.07727,10,0.07986,10,0.08043
12,0.05273,12,0.05497,12,0.05049,12,0.05314,12,0.05508,12,0.05120,12,0.05329,12,0.05544,12,0.05114,12,0.05320,12,0.05090
14,0.03467,14,0.03617,14,0.03318,14,0.03434,14,0.03598,14,0.03271,14,0.03456,14,0.03625,14,0.03287,14,0.03540,14,0.03764
16,0.02221,16,0.02319,16,0.02123,16,0.02226,16,0.02321,16,0.02131,16,0.02212,16,0.02301,16,0.02123,16,0.02088,16,0.02395
18,0.01417,18,0.01484,18,0.01351,18,0.01411,18,0.01473,18,0.01350,18,0.01419,18,0.01484,18,0.01354,18,0.01282,18,0.01305
20,0.00901,20,0.00941,20,0.00862,20,0.00907,20,0.00947,20,0.00867,20,0.00905,20,0.00944,20,0.00866,20,0.00847,20,0.00898
22,0.00567,22,0.00592,22,0.00543,22,0.00572,22,0.00596,22,0.00548,22,0.00570,22,0.00599,22,0.00542,22,0.00541,22,0.00572
24,0.00361,24,0.00378,24,0.00345,24,0.00362,24,0.00377,24,0.00346,24,0.00361,24,0.00378,24,0.00344,24,0.00364,24,0.00352
26,0.00228,26,0.00239,26,0.00218,26,0.00228,26,0.00238,26,0.00217,26,0.00229,26,0.00238,26,0.00220,26,0.00243,26,0.00219
28,0.00144,28,0.00150,28,0.00137,28,0.00146,28,0.00153,28,0.00139,28,0.00145,28,0.00152,28,0.00137,28,0.00143,28,0.00147
30,0.00091,30,0.00096,30,0.00086,30,0.00091,30,0.00095,30,0.00087,30,0.00091,30,0.00094,30,0.00087,30,0.00088,30,0.00095
32,0.00057,32,0.00060,32,0.00055,32,0.00057,32,0.00060,32,0.00055,32,0.00057,32,0.00060,32,0.00055,32,0.00059,32,0.00056
34,0.00036,34,0.00038,34,0.00035,34,0.00036,34,0.00038,34,0.00034,34,0.00036,34,0.00038,34,0.00035,34,0.00037,34,0.00039
36,0.00023,36,0.00024,36,0.00022,36,0.00023,36,0.00024,36,0.00022,36,0.00023,36,0.00024,36,0.00022,36,0.00023,36,0.00023
38,0.00014,38,0.00015,38,0.00014,38,0.00014,38,0.00015,38,0.00014,38,0.00014,38,0.00015,38,0.00014,38,0.00015,38,0.00014
40,0.00009,40,0.00010,40,0.00009,40,0.00009,40,0.00009,40,0.00009,40,0.00009,40,0.00010,40,0.00009,40,0.00009,40,0.00009


==> data/output_rbf_avg_bler_04x02.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.60396,0,0.61892,0,0.58900,0,0.61184,0,0.62754,0,0.59614,0,0.60291,0,0.61767,0,0.58815,0,0.75800,0,0.73900
2,0.49275,2,0.50658,2,0.47893,2,0.50399,2,0.51765,2,0.49032,2,0.49811,2,0.51078,2,0.48545,2,0.70100,2,0.64700
4,0.38015,4,0.39073,4,0.36957,4,0.38858,4,0.39823,4,0.37892,4,0.37880,4,0.38841,4,0.36918,4,0.57600,4,0.57000
6,0.27530,6,0.28618,6,0.26442,6,0.28536,6,0.29493,6,0.27580,6,0.27893,6,0.28878,6,0.26908,6,0.46250,6,0.47700
8,0.19308,8,0.19990,8,0.18627,8,0.20132,8,0.20803,8,0.19461,8,0.19634,8,0.20394,8,0.18874,8,0.36900,8,0.34000
10,0.13337,10,0.13899,10,0.12776,10,0.13863,10,0.14461,10,0.13265,10,0.13204,10,0.13775,10,0.12633,10,0.25750,10,0.25650
12,0.08781,12,0.09124,12,0.08438,12,0.09159,12,0.09524,12,0.08795,12,0.08852,12,0.09166,12,0.08537,12,0.18800,12,0.19000
14,0.05702,14,0.05940,14,0.05464,14,0.05981,14,0.06252,14,0.05710,14,0.05788,14,0.06009,14,0.05567,14,0.12525,14,0.11820
16,0.03713,16,0.03904,16,0.03521,16,0.03872,16,0.04053,16,0.03691,16,0.03733,16,0.03894,16,0.03571,16,0.08883,16,0.07314
18,0.02354,18,0.02463,18,0.02245,18,0.02482,18,0.02580,18,0.02384,18,0.02370,18,0.02476,18,0.02263,18,0.05430,18,0.05240
20,0.01500,20,0.01566,20,0.01435,20,0.01584,20,0.01660,20,0.01508,20,0.01513,20,0.01573,20,0.01454,20,0.03547,20,0.03393
22,0.00944,22,0.00983,22,0.00905,22,0.01010,22,0.01056,22,0.00963,22,0.00958,22,0.00999,22,0.00916,22,0.02364,22,0.02096
24,0.00601,24,0.00628,24,0.00575,24,0.00642,24,0.00672,24,0.00612,24,0.00606,24,0.00635,24,0.00578,24,0.01440,24,0.01353
26,0.00380,26,0.00397,26,0.00362,26,0.00402,26,0.00420,26,0.00384,26,0.00383,26,0.00401,26,0.00365,26,0.00943,26,0.00871
28,0.00242,28,0.00253,28,0.00231,28,0.00253,28,0.00264,28,0.00242,28,0.00242,28,0.00252,28,0.00232,28,0.00558,28,0.00485
30,0.00152,30,0.00158,30,0.00145,30,0.00160,30,0.00167,30,0.00153,30,0.00153,30,0.00160,30,0.00146,30,0.00361,30,0.00371
32,0.00095,32,0.00099,32,0.00091,32,0.00101,32,0.00106,32,0.00096,32,0.00097,32,0.00102,32,0.00093,32,0.00236,32,0.00219
34,0.00060,34,0.00063,34,0.00057,34,0.00064,34,0.00067,34,0.00061,34,0.00061,34,0.00064,34,0.00058,34,0.00152,34,0.00133
36,0.00038,36,0.00040,36,0.00037,36,0.00040,36,0.00042,36,0.00038,36,0.00038,36,0.00040,36,0.00037,36,0.00090,36,0.00090
38,0.00024,38,0.00025,38,0.00023,38,0.00025,38,0.00026,38,0.00024,38,0.00024,38,0.00025,38,0.00023,38,0.00056,38,0.00056
40,0.00015,40,0.00016,40,0.00014,40,0.00016,40,0.00017,40,0.00015,40,0.00015,40,0.00016,40,0.00015,40,0.00041,40,0.00037


==> data/output_rbf_avg_bler_08x04.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.78315,0,0.79779,0,0.76851,0,0.82946,0,0.85041,0,0.80851,0,0.78939,0,0.79963,0,0.77915,0,0.96800,0,0.96000
2,0.66681,2,0.68200,2,0.65162,2,0.72991,2,0.75993,2,0.69989,2,0.67712,2,0.69087,2,0.66337,2,0.93700,2,0.91900
4,0.53402,4,0.54947,4,0.51856,4,0.60533,4,0.64168,4,0.56898,4,0.54763,4,0.56449,4,0.53078,4,0.90200,4,0.88900
6,0.40318,6,0.41334,6,0.39303,6,0.47685,6,0.50849,6,0.44521,6,0.41462,6,0.42673,6,0.40251,6,0.82600,6,0.81000
8,0.28747,8,0.29764,8,0.27730,8,0.35445,8,0.38660,8,0.32230,8,0.30103,8,0.31180,8,0.29027,8,0.72400,8,0.71300
10,0.19866,10,0.20529,10,0.19203,10,0.25246,10,0.27751,10,0.22742,10,0.20641,10,0.21385,10,0.19897,10,0.63100,10,0.55500
12,0.13241,12,0.13703,12,0.12779,12,0.17219,12,0.19259,12,0.15180,12,0.13787,12,0.14423,12,0.13150,12,0.47650,12,0.43300
14,0.08714,14,0.09083,14,0.08344,14,0.11461,14,0.12842,14,0.10079,14,0.09191,14,0.09646,14,0.08737,14,0.36050,14,0.30950
16,0.05604,16,0.05854,16,0.05354,16,0.07535,16,0.08509,16,0.06561,16,0.05924,16,0.06216,16,0.05632,16,0.26400,16,0.23567
18,0.03575,18,0.03734,18,0.03415,18,0.04873,18,0.05522,18,0.04225,18,0.03807,18,0.04005,18,0.03610,18,0.16550,18,0.15500
20,0.02292,20,0.02395,20,0.02188,20,0.03121,20,0.03545,20,0.02696,20,0.02415,20,0.02527,20,0.02304,20,0.10880,20,0.10620
22,0.01455,22,0.01521,22,0.01388,22,0.01991,22,0.02264,22,0.01718,22,0.01543,22,0.01617,22,0.01469,22,0.07025,22,0.06763
24,0.00923,24,0.00959,24,0.00887,24,0.01265,24,0.01428,24,0.01101,24,0.00969,24,0.01016,24,0.00922,24,0.04891,24,0.04258
26,0.00586,26,0.00614,26,0.00557,26,0.00794,26,0.00905,26,0.00684,26,0.00620,26,0.00649,26,0.00591,26,0.02976,26,0.02806
28,0.00370,28,0.00387,28,0.00354,28,0.00509,28,0.00581,28,0.00436,28,0.00392,28,0.00412,28,0.00373,28,0.02020,28,0.01713
30,0.00233,30,0.00243,30,0.00223,30,0.00320,30,0.00364,30,0.00275,30,0.00247,30,0.00260,30,0.00233,30,0.01282,30,0.01150
32,0.00148,32,0.00154,32,0.00141,32,0.00203,32,0.00231,32,0.00175,32,0.00156,32,0.00164,32,0.00147,32,0.00798,32,0.00708
34,0.00093,34,0.00097,34,0.00088,34,0.00128,34,0.00144,34,0.00111,34,0.00098,34,0.00102,34,0.00093,34,0.00464,34,0.00400
36,0.00059,36,0.00061,36,0.00056,36,0.00081,36,0.00092,36,0.00070,36,0.00062,36,0.00065,36,0.00059,36,0.00309,36,0.00294
38,0.00037,38,0.00039,38,0.00036,38,0.00051,38,0.00058,38,0.00044,38,0.00039,38,0.00042,38,0.00037,38,0.00204,38,0.00170
40,0.00023,40,0.00024,40,0.00022,40,0.00032,40,0.00036,40,0.00028,40,0.00025,40,0.00026,40,0.00024,40,0.00124,40,0.00105


==> data/output_rbf_best_bler_02x01.csv <==
x_ae,y_ae,x_vae_awgn,y_vae_awgn,x_vae_rbf,y_vae_rbf,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.39650,0,0.40300,0,0.39850,0,0.40900,0,0.40950
2,0.33050,2,0.32850,2,0.32450,2,0.32650,2,0.33850
4,0.24800,4,0.25200,4,0.23100,4,0.25950,4,0.25250
6,0.17067,6,0.18467,6,0.15550,6,0.17800,6,0.15825
8,0.11560,8,0.12160,8,0.11380,8,0.11640,8,0.12240
10,0.07786,10,0.08550,10,0.07829,10,0.07986,10,0.08043
12,0.05050,12,0.05410,12,0.05567,12,0.05320,12,0.05090
14,0.03527,14,0.03440,14,0.03353,14,0.03540,14,0.03764
16,0.01977,16,0.02191,16,0.02230,16,0.02088,16,0.02395
18,0.01451,18,0.01381,18,0.01482,18,0.01282,18,0.01305
20,0.00943,20,0.00826,20,0.00891,20,0.00847,20,0.00898
22,0.00601,22,0.00573,22,0.00580,22,0.00541,22,0.00572
24,0.00382,24,0.00382,24,0.00365,24,0.00364,24,0.00352
26,0.00236,26,0.00230,26,0.00227,26,0.00243,26,0.00219
28,0.00145,28,0.00148,28,0.00145,28,0.00143,28,0.00147
30,0.00091,30,0.00095,30,0.00093,30,0.00088,30,0.00095
32,0.00061,32,0.00061,32,0.00056,32,0.00059,32,0.00056
34,0.00035,34,0.00037,34,0.00038,34,0.00037,34,0.00039
36,0.00020,36,0.00023,36,0.00023,36,0.00023,36,0.00023
38,0.00015,38,0.00015,38,0.00015,38,0.00015,38,0.00014
40,0.00009,40,0.00009,40,0.00009,40,0.00009,40,0.00009


==> data/output_rbf_best_bler_04x02.csv <==
x_ae,y_ae,x_vae_awgn,y_vae_awgn,x_vae_rbf,y_vae_rbf,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.61600,0,0.60000,0,0.62100,0,0.75800,0,0.73900
2,0.50500,2,0.49250,2,0.48200,2,0.70100,2,0.64700
4,0.36200,4,0.40100,4,0.36800,4,0.57600,4,0.57000
6,0.27700,6,0.27050,6,0.27500,6,0.46250,6,0.47700
8,0.20033,8,0.20500,8,0.20133,8,0.36900,8,0.34000
10,0.13600,10,0.13325,10,0.13125,10,0.25750,10,0.25650
12,0.08900,12,0.09017,12,0.08400,12,0.18800,12,0.19000
14,0.05700,14,0.05978,14,0.05811,14,0.12525,14,0.11820
16,0.03507,16,0.03869,16,0.03771,16,0.08883,16,0.07314
18,0.02395,18,0.02457,18,0.02448,18,0.05430,18,0.05240
20,0.01578,20,0.01527,20,0.01567,20,0.03547,20,0.03393
22,0.00963,22,0.01074,22,0.00937,22,0.02364,22,0.02096
24,0.00619,24,0.00649,24,0.00612,24,0.01440,24,0.01353
26,0.00377,26,0.00439,26,0.00380,26,0.00943,26,0.00871
28,0.00237,28,0.00257,28,0.00255,28,0.00558,28,0.00485
30,0.00151,30,0.00166,30,0.00153,30,0.00361,30,0.00371
32,0.00089,32,0.00102,32,0.00095,32,0.00236,32,0.00219
34,0.00058,34,0.00062,34,0.00063,34,0.00152,34,0.00133
36,0.00041,36,0.00041,36,0.00037,36,0.00090,36,0.00090
38,0.00025,38,0.00027,38,0.00024,38,0.00056,38,0.00056
40,0.00015,40,0.00016,40,0.00015,40,0.00041,40,0.00037


==> data/output_rbf_best_bler_08x04.csv <==
x_ae,y_ae,x_vae_awgn,y_vae_awgn,x_vae_rbf,y_vae_rbf,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.77200,0,0.79900,0,0.79400,0,0.96800,0,0.96000
2,0.68000,2,0.71300,2,0.66900,2,0.93700,2,0.91900
4,0.58000,4,0.58000,4,0.54500,4,0.90200,4,0.88900
6,0.39250,6,0.41600,6,0.42600,6,0.82600,6,0.81000
8,0.30150,8,0.31650,8,0.30100,8,0.72400,8,0.71300
10,0.19733,10,0.21067,10,0.20833,10,0.63100,10,0.55500
12,0.12420,12,0.15225,12,0.14625,12,0.47650,12,0.43300
14,0.08483,14,0.10200,14,0.09583,14,0.36050,14,0.30950
16,0.05390,16,0.06311,16,0.05644,16,0.26400,16,0.23567
18,0.03771,18,0.03846,18,0.03729,18,0.16550,18,0.15500
20,0.02226,20,0.02555,20,0.02336,20,0.10880,20,0.10620
22,0.01518,22,0.01670,22,0.01329,22,0.07025,22,0.06763
24,0.00975,24,0.01098,24,0.00965,24,0.04891,24,0.04258
26,0.00608,26,0.00656,26,0.00604,26,0.02976,26,0.02806
28,0.00354,28,0.00408,28,0.00370,28,0.02020,28,0.01713
30,0.00205,30,0.00273,30,0.00245,30,0.01282,30,0.01150
32,0.00149,32,0.00172,32,0.00150,32,0.00798,32,0.00708
34,0.00095,34,0.00119,34,0.00101,34,0.00464,34,0.00400
36,0.00059,36,0.00062,36,0.00058,36,0.00309,36,0.00294
38,0.00034,38,0.00041,38,0.00039,38,0.00204,38,0.00170
40,0.00024,40,0.00026,40,0.00026,40,0.00124,40,0.00105


==> data/output_rbf_bler16dB_evo_02x01.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.44706,0,0.60139,0,0.29273,0,0.66474,0,0.80129,0,0.52818,0,0.63835,0,0.75256,0,0.52415,0,0.02088,0,0.02395
100,0.04380,100,0.04569,100,0.04191,100,0.02794,100,0.02908,100,0.02679,100,0.04304,100,0.04494,100,0.04115,100,0.02088,100,0.02395
200,0.04365,200,0.04551,200,0.04179,200,0.02813,200,0.02947,200,0.02679,200,0.04295,200,0.04475,200,0.04114,200,0.02088,200,0.02395
300,0.04307,300,0.04484,300,0.04129,300,0.02779,300,0.02915,300,0.02642,300,0.04267,300,0.04440,300,0.04093,300,0.02088,300,0.02395
400,0.04334,400,0.04532,400,0.04136,400,0.02786,400,0.02908,400,0.02665,400,0.04270,400,0.04439,400,0.04100,400,0.02088,400,0.02395
500,0.04297,500,0.04478,500,0.04116,500,0.02797,500,0.02930,500,0.02664,500,0.04288,500,0.04457,500,0.04120,500,0.02088,500,0.02395
600,0.04301,600,0.04497,600,0.04106,600,0.02824,600,0.02957,600,0.02691,600,0.04273,600,0.04442,600,0.04104,600,0.02088,600,0.02395
700,0.04304,700,0.04491,700,0.04116,700,0.02799,700,0.02915,700,0.02682,700,0.04271,700,0.04475,700,0.04066,700,0.02088,700,0.02395
800,0.04344,800,0.04517,800,0.04172,800,0.02784,800,0.02890,800,0.02678,800,0.04287,800,0.04460,800,0.04113,800,0.02088,800,0.02395
900,0.04307,900,0.04480,900,0.04133,900,0.02810,900,0.02931,900,0.02689,900,0.04290,900,0.04501,900,0.04079,900,0.02088,900,0.02395
1000,0.04327,1000,0.04504,1000,0.04151,1000,0.02820,1000,0.02931,1000,0.02709,1000,0.04255,1000,0.04442,1000,0.04068,1000,0.02088,1000,0.02395
1100,0.04283,1100,0.04456,1100,0.04110,1100,0.02788,1100,0.02905,1100,0.02672,1100,0.04285,1100,0.04488,1100,0.04082,1100,0.02088,1100,0.02395
1200,0.04324,1200,0.04530,1200,0.04118,1200,0.02793,1200,0.02929,1200,0.02657,1200,0.04267,1200,0.04438,1200,0.04096,1200,0.02088,1200,0.02395
1300,0.04291,1300,0.04467,1300,0.04115,1300,0.02791,1300,0.02904,1300,0.02678,1300,0.04290,1300,0.04456,1300,0.04124,1300,0.02088,1300,0.02395
1400,0.04329,1400,0.04527,1400,0.04130,1400,0.02817,1400,0.02919,1400,0.02715,1400,0.04286,1400,0.04473,1400,0.04100,1400,0.02088,1400,0.02395
1500,0.04304,1500,0.04490,1500,0.04118,1500,0.02774,1500,0.02888,1500,0.02661,1500,0.04288,1500,0.04489,1500,0.04087,1500,0.02088,1500,0.02395
1600,0.04296,1600,0.04458,1600,0.04134,1600,0.02788,1600,0.02916,1600,0.02660,1600,0.04306,1600,0.04496,1600,0.04116,1600,0.02088,1600,0.02395
1700,0.04301,1700,0.04477,1700,0.04125,1700,0.02790,1700,0.02911,1700,0.02668,1700,0.04279,1700,0.04443,1700,0.04116,1700,0.02088,1700,0.02395
1800,0.04332,1800,0.04514,1800,0.04149,1800,0.02764,1800,0.02888,1800,0.02639,1800,0.04263,1800,0.04465,1800,0.04061,1800,0.02088,1800,0.02395
1900,0.04335,1900,0.04516,1900,0.04153,1900,0.02805,1900,0.02931,1900,0.02678,1900,0.04293,1900,0.04484,1900,0.04102,1900,0.02088,1900,0.02395
2000,0.04327,2000,0.04516,2000,0.04139,2000,0.02788,2000,0.02900,2000,0.02675,2000,0.04267,2000,0.04467,2000,0.04068,2000,0.02088,2000,0.02395
2100,0.04297,2100,0.04484,2100,0.04110,2100,0.02798,2100,0.02915,2100,0.02680,2100,0.04272,2100,0.04459,2100,0.04085,2100,0.02088,2100,0.02395
2200,0.04297,2200,0.04484,2200,0.04110,2200,0.02777,2200,0.02895,2200,0.02660,2200,0.04276,2200,0.04476,2200,0.04076,2200,0.02088,2200,0.02395
2300,0.04296,2300,0.04485,2300,0.04107,2300,0.02794,2300,0.02928,2300,0.02660,2300,0.04288,2300,0.04496,2300,0.04079,2300,0.02088,2300,0.02395
2400,0.04323,2400,0.04532,2400,0.04113,2400,0.02792,2400,0.02917,2400,0.02667,2400,0.04251,2400,0.04415,2400,0.04088,2400,0.02088,2400,0.02395
2500,0.04285,2500,0.04470,2500,0.04100,2500,0.02795,2500,0.02924,2500,0.02666,2500,0.04268,2500,0.04461,2500,0.04076,2500,0.02088,2500,0.02395
2600,0.04319,2600,0.04514,2600,0.04124,2600,0.02787,2600,0.02898,2600,0.02676,2600,0.04259,2600,0.04434,2600,0.04083,2600,0.02088,2600,0.02395
2700,0.04312,2700,0.04510,2700,0.04114,2700,0.02803,2700,0.02919,2700,0.02686,2700,0.04275,2700,0.04458,2700,0.04092,2700,0.02088,2700,0.02395
2800,0.04298,2800,0.04473,2800,0.04122,2800,0.02801,2800,0.02917,2800,0.02685,2800,0.04308,2800,0.04493,2800,0.04122,2800,0.02088,2800,0.02395
2900,0.04288,2900,0.04454,2900,0.04123,2900,0.02777,2900,0.02896,2900,0.02658,2900,0.04260,2900,0.04459,2900,0.04061,2900,0.02088,2900,0.02395
3000,0.04242,3000,0.04433,3000,0.04050,3000,0.02794,3000,0.02921,3000,0.02667,3000,0.04263,3000,0.04439,3000,0.04087,3000,0.02088,3000,0.02395


==> data/output_rbf_bler16dB_evo_04x02.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.78111,0,0.86203,0,0.70019,0,0.90300,0,0.94264,0,0.86336,0,0.91640,0,0.95292,0,0.87988,0,0.08883,0,0.07314
100,0.05796,100,0.06058,100,0.05534,100,0.04586,100,0.04872,100,0.04301,100,0.05335,100,0.05612,100,0.05057,100,0.08883,100,0.07314
200,0.05638,200,0.05834,200,0.05441,200,0.04351,200,0.04519,200,0.04182,200,0.05082,200,0.05295,200,0.04869,200,0.08883,200,0.07314
300,0.05584,300,0.05834,300,0.05334,300,0.04295,300,0.04510,300,0.04080,300,0.05072,300,0.05283,300,0.04861,300,0.08883,300,0.07314
400,0.05548,400,0.05804,400,0.05292,400,0.04282,400,0.04473,400,0.04091,400,0.05006,400,0.05228,400,0.04784,400,0.08883,400,0.07314
500,0.05493,500,0.05719,500,0.05267,500,0.04257,500,0.04459,500,0.04056,500,0.05000,500,0.05221,500,0.04780,500,0.08883,500,0.07314
600,0.05514,600,0.05738,600,0.05291,600,0.04225,600,0.04420,600,0.04030,600,0.04963,600,0.05170,600,0.04755,600,0.08883,600,0.07314
700,0.05479,700,0.05743,700,0.05215,700,0.04209,700,0.04383,700,0.04035,700,0.04939,700,0.05150,700,0.04727,700,0.08883,700,0.07314
800,0.05542,800,0.05772,800,0.05312,800,0.04181,800,0.04335,800,0.04027,800,0.04921,800,0.05125,800,0.04718,800,0.08883,800,0.07314
900,0.05477,900,0.05727,900,0.05228,900,0.04196,900,0.04347,900,0.04045,900,0.04969,900,0.05175,900,0.04762,900,0.08883,900,0.07314
1000,0.05431,1000,0.05650,1000,0.05212,1000,0.04177,1000,0.04353,1000,0.04001,1000,0.04929,1000,0.05136,1000,0.04722,1000,0.08883,1000,0.07314
1100,0.05470,1100,0.05706,1100,0.05234,1100,0.04223,1100,0.04412,1100,0.04035,1100,0.04915,1100,0.05110,1100,0.04719,1100,0.08883,1100,0.07314
1200,0.05458,1200,0.05722,1200,0.05195,1200,0.04177,1200,0.04356,1200,0.03998,1200,0.04924,1200,0.05139,1200,0.04709,1200,0.08883,1200,0.07314
1300,0.05458,1300,0.05681,1300,0.05236,1300,0.04197,1300,0.04371,1300,0.04023,1300,0.04908,1300,0.05112,1300,0.04704,1300,0.08883,1300,0.07314
1400,0.05446,1400,0.05685,1400,0.05207,1400,0.04193,1400,0.04381,1400,0.04005,1400,0.04946,1400,0.05178,1400,0.04714,1400,0.08883,1400,0.07314
1500,0.05459,1500,0.05680,1500,0.05238,1500,0.04217,1500,0.04405,1500,0.04030,1500,0.04931,1500,0.05118,1500,0.04743,1500,0.08883,1500,0.07314
1600,0.05426,1600,0.05658,1600,0.05195,1600,0.04192,1600,0.04377,1600,0.04006,1600,0.04916,1600,0.05132,1600,0.04699,1600,0.08883,1600,0.07314
1700,0.05464,1700,0.05707,1700,0.05221,1700,0.04197,1700,0.04359,1700,0.04035,1700,0.04923,1700,0.05131,1700,0.04715,1700,0.08883,1700,0.07314
1800,0.05445,1800,0.05644,1800,0.05245,1800,0.04166,1800,0.04379,1800,0.03953,1800,0.04903,1800,0.05132,1800,0.04674,1800,0.08883,1800,0.07314
1900,0.05432,1900,0.05645,1900,0.05220,1900,0.04181,1900,0.04352,1900,0.04010,1900,0.04920,1900,0.05125,1900,0.04715,1900,0.08883,1900,0.07314
2000,0.05485,2000,0.05751,2000,0.05219,2000,0.04192,2000,0.04366,2000,0.04018,2000,0.04921,2000,0.05115,2000,0.04727,2000,0.08883,2000,0.07314
2100,0.05447,2100,0.05670,2100,0.05224,2100,0.04183,2100,0.04359,2100,0.04007,2100,0.04920,2100,0.05128,2100,0.04713,2100,0.08883,2100,0.07314
2200,0.05483,2200,0.05710,2200,0.05257,2200,0.04191,2200,0.04364,2200,0.04018,2200,0.04919,2200,0.05101,2200,0.04737,2200,0.08883,2200,0.07314
2300,0.05450,2300,0.05699,2300,0.05201,2300,0.04179,2300,0.04353,2300,0.04005,2300,0.04914,2300,0.05117,2300,0.04711,2300,0.08883,2300,0.07314
2400,0.05504,2400,0.05747,2400,0.05260,2400,0.04179,2400,0.04360,2400,0.03998,2400,0.04922,2400,0.05146,2400,0.04699,2400,0.08883,2400,0.07314
2500,0.05456,2500,0.05677,2500,0.05236,2500,0.04190,2500,0.04391,2500,0.03990,2500,0.04942,2500,0.05153,2500,0.04731,2500,0.08883,2500,0.07314
2600,0.05450,2600,0.05671,2600,0.05228,2600,0.04191,2600,0.04369,2600,0.04013,2600,0.04910,2600,0.05119,2600,0.04700,2600,0.08883,2600,0.07314
2700,0.05465,2700,0.05694,2700,0.05236,2700,0.04217,2700,0.04416,2700,0.04019,2700,0.04950,2700,0.05163,2700,0.04737,2700,0.08883,2700,0.07314
2800,0.05453,2800,0.05686,2800,0.05220,2800,0.04170,2800,0.04337,2800,0.04004,2800,0.04898,2800,0.05096,2800,0.04700,2800,0.08883,2800,0.07314
2900,0.05462,2900,0.05693,2900,0.05230,2900,0.04196,2900,0.04373,2900,0.04020,2900,0.04927,2900,0.05153,2900,0.04700,2900,0.08883,2900,0.07314
3000,0.05417,3000,0.05647,3000,0.05187,3000,0.04193,3000,0.04374,3000,0.04012,3000,0.04890,3000,0.05091,3000,0.04689,3000,0.08883,3000,0.07314


==> data/output_rbf_bler16dB_evo_08x04.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.99021,0,0.99509,0,0.98533,0,0.99568,0,0.99850,0,0.99286,0,0.99524,0,0.99783,0,0.99265,0,0.26400,0,0.23567
100,0.11644,100,0.12756,100,0.10531,100,0.91800,100,0.97645,100,0.85955,100,0.46095,100,0.61219,100,0.30971,100,0.26400,100,0.23567
200,0.10133,200,0.10961,200,0.09306,200,0.51372,200,0.67721,200,0.35023,200,0.16575,200,0.23568,200,0.09582,200,0.26400,200,0.23567
300,0.09292,300,0.09954,300,0.08631,300,0.24136,300,0.36420,300,0.11852,300,0.12006,300,0.15221,300,0.08790,300,0.26400,300,0.23567
400,0.08799,400,0.09417,400,0.08181,400,0.15616,400,0.23065,400,0.08167,400,0.10517,400,0.12211,400,0.08823,400,0.26400,400,0.23567
500,0.08388,500,0.08910,500,0.07866,500,0.12299,500,0.16412,500,0.08185,500,0.09854,500,0.11426,500,0.08283,500,0.26400,500,0.23567
600,0.08047,600,0.08513,600,0.07580,600,0.10836,600,0.13410,600,0.08262,600,0.09349,600,0.10756,600,0.07942,600,0.26400,600,0.23567
700,0.07838,700,0.08226,700,0.07451,700,0.10188,700,0.12287,700,0.08090,700,0.08909,700,0.10027,700,0.07791,700,0.26400,700,0.23567
800,0.07672,800,0.08070,800,0.07273,800,0.09776,800,0.11683,800,0.07870,800,0.08460,800,0.09534,800,0.07387,800,0.26400,800,0.23567
900,0.07579,900,0.07925,900,0.07233,900,0.09427,900,0.10998,900,0.07857,900,0.08282,900,0.09277,900,0.07287,900,0.26400,900,0.23567
1000,0.07426,1000,0.07734,1000,0.07118,1000,0.09188,1000,0.10668,1000,0.07708,1000,0.08076,1000,0.09023,1000,0.07128,1000,0.26400,1000,0.23567
1100,0.07410,1100,0.07755,1100,0.07065,1100,0.09012,1100,0.10475,1100,0.07549,1100,0.07909,1100,0.08833,1100,0.06985,1100,0.26400,1100,0.23567
1200,0.07374,1200,0.07651,1200,0.07097,1200,0.08884,1200,0.10296,1200,0.07472,1200,0.07679,1200,0.08622,1200,0.06736,1200,0.26400,1200,0.23567
1300,0.07273,1300,0.07575,1300,0.06972,1300,0.08704,1300,0.10062,1300,0.07346,1300,0.07478,1300,0.08289,1300,0.06666,1300,0.26400,1300,0.23567
1400,0.07285,1400,0.07603,1400,0.06967,1400,0.08555,1400,0.09911,1400,0.07198,1400,0.07276,1400,0.08037,1400,0.06516,1400,0.26400,1400,0.23567
1500,0.07124,1500,0.07433,1500,0.06814,1500,0.08530,1500,0.09788,1500,0.07272,1500,0.07194,1500,0.07924,1500,0.06464,1500,0.26400,1500,0.23567
1600,0.07180,1600,0.07460,1600,0.06900,1600,0.08403,1600,0.09664,1600,0.07142,1600,0.07040,1600,0.07726,1600,0.06354,1600,0.26400,1600,0.23567
1700,0.07160,1700,0.07439,1700,0.06881,1700,0.08310,1700,0.09477,1700,0.07143,1700,0.06941,1700,0.07564,1700,0.06318,1700,0.26400,1700,0.23567
1800,0.07126,1800,0.07417,1800,0.06835,1800,0.08208,1800,0.09420,1800,0.06996,1800,0.06862,1800,0.07431,1800,0.06294,1800,0.26400,1800,0.23567
1900,0.07143,1900,0.07433,1900,0.06852,1900,0.08184,1900,0.09359,1900,0.07009,1900,0.06743,1900,0.07273,1900,0.06212,1900,0.26400,1900,0.23567
2000,0.07116,2000,0.07394,2000,0.06838,2000,0.08070,2000,0.09250,2000,0.06890,2000,0.06690,2000,0.07216,2000,0.06165,2000,0.26400,2000,0.23567
2100,0.07085,2100,0.07434,2100,0.06736,2100,0.08023,2100,0.09160,2100,0.06887,2100,0.06646,2100,0.07114,2100,0.06177,2100,0.26400,2100,0.23567
2200,0.07012,2200,0.07333,2200,0.06691,2200,0.08014,2200,0.09237,2200,0.06791,2200,0.06556,2200,0.06924,2200,0.06187,2200,0.26400,2200,0.23567
2300,0.07054,2300,0.07343,2300,0.06766,2300,0.07953,2300,0.09168,2300,0.06739,2300,0.06518,2300,0.06894,2300,0.06142,2300,0.26400,2300,0.23567
2400,0.06978,2400,0.07295,2400,0.06660,2400,0.07774,2400,0.08924,2400,0.06624,2400,0.06464,2400,0.06821,2400,0.06107,2400,0.26400,2400,0.23567
2500,0.07005,2500,0.07294,2500,0.06715,2500,0.07714,2500,0.08911,2500,0.06517,2500,0.06433,2500,0.06777,2500,0.06088,2500,0.26400,2500,0.23567
2600,0.06959,2600,0.07212,2600,0.06707,2600,0.07612,2600,0.08707,2600,0.06517,2600,0.06411,2600,0.06724,2600,0.06098,2600,0.26400,2600,0.23567
2700,0.07019,2700,0.07271,2700,0.06767,2700,0.07587,2700,0.08708,2700,0.06467,2700,0.06413,2700,0.06705,2700,0.06122,2700,0.26400,2700,0.23567
2800,0.07021,2800,0.07345,2800,0.06697,2800,0.07537,2800,0.08622,2800,0.06452,2800,0.06403,2800,0.06766,2800,0.06041,2800,0.26400,2800,0.23567
2900,0.06972,2900,0.07227,2900,0.06718,2900,0.07477,2900,0.08589,2900,0.06365,2900,0.06364,2900,0.06671,2900,0.06057,2900,0.26400,2900,0.23567
3000,0.06970,3000,0.07256,3000,0.06685,3000,0.07365,3000,0.08451,3000,0.06279,3000,0.06303,3000,0.06599,3000,0.06007,3000,0.26400,3000,0.23567


==> data/output_rbf_bler20dB_evo_02x01.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.44223,0,0.61269,0,0.27177,0,0.66611,0,0.80945,0,0.52278,0,0.63651,0,0.76296,0,0.51007,0,0.00847,0,0.00898
100,0.01812,100,0.01895,100,0.01730,100,0.01145,100,0.01197,100,0.01092,100,0.01784,100,0.01859,100,0.01709,100,0.00847,100,0.00898
200,0.01810,200,0.01885,200,0.01734,200,0.01142,200,0.01198,200,0.01086,200,0.01772,200,0.01844,200,0.01700,200,0.00847,200,0.00898
300,0.01779,300,0.01860,300,0.01699,300,0.01145,300,0.01197,300,0.01093,300,0.01773,300,0.01843,300,0.01702,300,0.00847,300,0.00898
400,0.01791,400,0.01873,400,0.01709,400,0.01139,400,0.01193,400,0.01085,400,0.01765,400,0.01843,400,0.01688,400,0.00847,400,0.00898
500,0.01778,500,0.01849,500,0.01707,500,0.01143,500,0.01190,500,0.01095,500,0.01774,500,0.01858,500,0.01690,500,0.00847,500,0.00898
600,0.01789,600,0.01868,600,0.01709,600,0.01142,600,0.01197,600,0.01087,600,0.01758,600,0.01833,600,0.01683,600,0.00847,600,0.00898
700,0.01790,700,0.01875,700,0.01705,700,0.01140,700,0.01188,700,0.01093,700,0.01780,700,0.01854,700,0.01706,700,0.00847,700,0.00898
800,0.01797,800,0.01874,800,0.01719,800,0.01149,800,0.01204,800,0.01094,800,0.01786,800,0.01861,800,0.01710,800,0.00847,800,0.00898
900,0.01779,900,0.01859,900,0.01698,900,0.01144,900,0.01194,900,0.01093,900,0.01769,900,0.01850,900,0.01687,900,0.00847,900,0.00898
1000,0.01797,1000,0.01875,1000,0.01720,1000,0.01145,1000,0.01192,1000,0.01098,1000,0.01780,1000,0.01860,1000,0.01699,1000,0.00847,1000,0.00898
1100,0.01778,1100,0.01853,1100,0.01702,1100,0.01149,1100,0.01209,1100,0.01089,1100,0.01786,1100,0.01870,1100,0.01702,1100,0.00847,1100,0.00898
1200,0.01784,1200,0.01850,1200,0.01718,1200,0.01139,1200,0.01183,1200,0.01096,1200,0.01761,1200,0.01843,1200,0.01678,1200,0.00847,1200,0.00898
1300,0.01789,1300,0.01863,1300,0.01716,1300,0.01135,1300,0.01190,1300,0.01081,1300,0.01771,1300,0.01840,1300,0.01702,1300,0.00847,1300,0.00898
1400,0.01794,1400,0.01870,1400,0.01719,1400,0.01145,1400,0.01192,1400,0.01097,1400,0.01774,1400,0.01854,1400,0.01694,1400,0.00847,1400,0.00898
1500,0.01799,1500,0.01884,1500,0.01715,1500,0.01142,1500,0.01189,1500,0.01095,1500,0.01775,1500,0.01855,1500,0.01695,1500,0.00847,1500,0.00898
1600,0.01781,1600,0.01871,1600,0.01691,1600,0.01144,1600,0.01196,1600,0.01091,1600,0.01773,1600,0.01853,1600,0.01692,1600,0.00847,1600,0.00898
1700,0.01781,1700,0.01867,1700,0.01696,1700,0.01144,1700,0.01195,1700,0.01092,1700,0.01766,1700,0.01857,1700,0.01675,1700,0.00847,1700,0.00898
1800,0.01789,1800,0.01872,1800,0.01706,1800,0.01149,1800,0.01201,1800,0.01098,1800,0.01770,1800,0.01838,1800,0.01702,1800,0.00847,1800,0.00898
1900,0.01782,1900,0.01874,1900,0.01690,1900,0.01134,1900,0.01180,1900,0.01089,1900,0.01774,1900,0.01839,1900,0.01710,1900,0.00847,1900,0.00898
2000,0.01781,2000,0.01861,2000,0.01701,2000,0.01150,2000,0.01206,2000,0.01095,2000,0.01780,2000,0.01865,2000,0.01696,2000,0.00847,2000,0.00898
2100,0.01774,2100,0.01859,2100,0.01689,2100,0.01139,2100,0.01185,2100,0.01093,2100,0.01771,2100,0.01851,2100,0.01692,2100,0.00847,2100,0.00898
2200,0.01770,2200,0.01843,2200,0.01697,2200,0.01144,2200,0.01202,2200,0.01087,2200,0.01774,2200,0.01849,2200,0.01699,2200,0.00847,2200,0.00898
2300,0.01783,2300,0.01865,2300,0.01701,2300,0.01141,2300,0.01193,2300,0.01089,2300,0.01763,2300,0.01840,2300,0.01686,2300,0.00847,2300,0.00898
2400,0.01782,2400,0.01865,2400,0.01699,2400,0.01148,2400,0.01203,2400,0.01093,2400,0.01772,2400,0.01853,2400,0.01692,2400,0.00847,2400,0.00898
2500,0.01787,2500,0.01873,2500,0.01701,2500,0.01143,2500,0.01194,2500,0.01093,2500,0.01764,2500,0.01843,2500,0.01686,2500,0.00847,2500,0.00898
2600,0.01780,2600,0.01866,2600,0.01694,2600,0.01146,2600,0.01196,2600,0.01097,2600,0.01772,2600,0.01851,2600,0.01692,2600,0.00847,2600,0.00898
2700,0.01769,2700,0.01846,2700,0.01692,2700,0.01138,2700,0.01184,2700,0.01093,2700,0.01768,2700,0.01842,2700,0.01694,2700,0.00847,2700,0.00898
2800,0.01779,2800,0.01854,2800,0.01705,2800,0.01137,2800,0.01189,2800,0.01084,2800,0.01786,2800,0.01869,2800,0.01704,2800,0.00847,2800,0.00898
2900,0.01790,2900,0.01876,2900,0.01705,2900,0.01137,2900,0.01185,2900,0.01090,2900,0.01771,2900,0.01847,2900,0.01695,2900,0.00847,2900,0.00898
3000,0.01770,3000,0.01841,3000,0.01700,3000,0.01148,3000,0.01201,3000,0.01094,3000,0.01760,3000,0.01833,3000,0.01687,3000,0.00847,3000,0.00898


==> data/output_rbf_bler20dB_evo_04x02.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.77895,0,0.86486,0,0.69304,0,0.90346,0,0.94307,0,0.86385,0,0.91582,0,0.95993,0,0.87171,0,0.03547,0,0.03393
100,0.02407,100,0.02516,100,0.02297,100,0.01890,100,0.02009,100,0.01771,100,0.02191,100,0.02320,100,0.02062,100,0.03547,100,0.03393
200,0.02351,200,0.02434,200,0.02268,200,0.01792,200,0.01876,200,0.01708,200,0.02086,200,0.02184,200,0.01988,200,0.03547,200,0.03393
300,0.02298,300,0.02409,300,0.02188,300,0.01764,300,0.01840,300,0.01688,300,0.02069,300,0.02160,300,0.01979,300,0.03547,300,0.03393
400,0.02265,400,0.02357,400,0.02173,400,0.01744,400,0.01821,400,0.01666,400,0.02056,400,0.02139,400,0.01973,400,0.03547,400,0.03393
500,0.02273,500,0.02374,500,0.02172,500,0.01732,500,0.01804,500,0.01659,500,0.02034,500,0.02123,500,0.01945,500,0.03547,500,0.03393
600,0.02273,600,0.02371,600,0.02174,600,0.01724,600,0.01803,600,0.01644,600,0.02034,600,0.02124,600,0.01944,600,0.03547,600,0.03393
700,0.02246,700,0.02330,700,0.02161,700,0.01749,700,0.01836,700,0.01661,700,0.02021,700,0.02113,700,0.01929,700,0.03547,700,0.03393
800,0.02247,800,0.02334,800,0.02160,800,0.01730,800,0.01807,800,0.01653,800,0.02035,800,0.02126,800,0.01944,800,0.03547,800,0.03393
900,0.02267,900,0.02374,900,0.02159,900,0.01714,900,0.01789,900,0.01639,900,0.02015,900,0.02093,900,0.01936,900,0.03547,900,0.03393
1000,0.02239,1000,0.02338,1000,0.02141,1000,0.01720,1000,0.01801,1000,0.01638,1000,0.02029,1000,0.02117,1000,0.01941,1000,0.03547,1000,0.03393
1100,0.02260,1100,0.02354,1100,0.02166,1100,0.01715,1100,0.01800,1100,0.01630,1100,0.02018,1100,0.02107,1100,0.01929,1100,0.03547,1100,0.03393
1200,0.02246,1200,0.02351,1200,0.02140,1200,0.01725,1200,0.01809,1200,0.01640,1200,0.02021,1200,0.02113,1200,0.01929,1200,0.03547,1200,0.03393
1300,0.02246,1300,0.02344,1300,0.02148,1300,0.01706,1300,0.01778,1300,0.01634,1300,0.02009,1300,0.02081,1300,0.01937,1300,0.03547,1300,0.03393
1400,0.02264,1400,0.02345,1400,0.02183,1400,0.01701,1400,0.01777,1400,0.01624,1400,0.02021,1400,0.02101,1400,0.01942,1400,0.03547,1400,0.03393
1500,0.02239,1500,0.02325,1500,0.02154,1500,0.01707,1500,0.01777,1500,0.01637,1500,0.02026,1500,0.02119,1500,0.01934,1500,0.03547,1500,0.03393
1600,0.02241,1600,0.02342,1600,0.02141,1600,0.01721,1600,0.01794,1600,0.01649,1600,0.02020,1600,0.02104,1600,0.01936,1600,0.03547,1600,0.03393
1700,0.02231,1700,0.02319,1700,0.02143,1700,0.01702,1700,0.01786,1700,0.01617,1700,0.02031,1700,0.02128,1700,0.01934,1700,0.03547,1700,0.03393
1800,0.02238,1800,0.02337,1800,0.02139,1800,0.01704,1800,0.01780,1800,0.01627,1800,0.02012,1800,0.02097,1800,0.01928,1800,0.03547,1800,0.03393
1900,0.02252,1900,0.02343,1900,0.02160,1900,0.01715,1900,0.01794,1900,0.01635,1900,0.02013,1900,0.02105,1900,0.01920,1900,0.03547,1900,0.03393
2000,0.02234,2000,0.02332,2000,0.02135,2000,0.01719,2000,0.01789,2000,0.01650,2000,0.02012,2000,0.02095,2000,0.01930,2000,0.03547,2000,0.03393
2100,0.02229,2100,0.02325,2100,0.02134,2100,0.01710,2100,0.01782,2100,0.01638,2100,0.02028,2100,0.02109,2100,0.01948,2100,0.03547,2100,0.03393
2200,0.02234,2200,0.02327,2200,0.02140,2200,0.01709,2200,0.01778,2200,0.01640,2200,0.02017,2200,0.02111,2200,0.01923,2200,0.03547,2200,0.03393
2300,0.02225,2300,0.02326,2300,0.02123,2300,0.01693,2300,0.01761,2300,0.01625,2300,0.02028,2300,0.02116,2300,0.01939,2300,0.03547,2300,0.03393
2400,0.02248,2400,0.02342,2400,0.02154,2400,0.01701,2400,0.01774,2400,0.01627,2400,0.02026,2400,0.02111,2400,0.01940,2400,0.03547,2400,0.03393
2500,0.02249,2500,0.02343,2500,0.02156,2500,0.01699,2500,0.01778,2500,0.01620,2500,0.02015,2500,0.02099,2500,0.01931,2500,0.03547,2500,0.03393
2600,0.02223,2600,0.02313,2600,0.02134,2600,0.01705,2600,0.01778,2600,0.01632,2600,0.02029,2600,0.02121,2600,0.01937,2600,0.03547,2600,0.03393
2700,0.02231,2700,0.02318,2700,0.02143,2700,0.01697,2700,0.01771,2700,0.01624,2700,0.02001,2700,0.02096,2700,0.01906,2700,0.03547,2700,0.03393
2800,0.02229,2800,0.02317,2800,0.02141,2800,0.01704,2800,0.01784,2800,0.01624,2800,0.02015,2800,0.02106,2800,0.01925,2800,0.03547,2800,0.03393
2900,0.02234,2900,0.02330,2900,0.02137,2900,0.01708,2900,0.01777,2900,0.01639,2900,0.02011,2900,0.02088,2900,0.01935,2900,0.03547,2900,0.03393
3000,0.02239,3000,0.02342,3000,0.02135,3000,0.01715,3000,0.01792,3000,0.01639,3000,0.02022,3000,0.02113,3000,0.01931,3000,0.03547,3000,0.03393


==> data/output_rbf_bler20dB_evo_08x04.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,0.98970,0,0.99523,0,0.98417,0,0.99570,0,0.99884,0,0.99256,0,0.99576,0,0.99835,0,0.99317,0,0.10880,0,0.10620
100,0.04974,100,0.05484,100,0.04464,100,0.90907,100,0.97592,100,0.84222,100,0.38174,100,0.54114,100,0.22235,100,0.10880,100,0.10620
200,0.04270,200,0.04626,200,0.03913,200,0.44744,200,0.63103,200,0.26385,200,0.08470,200,0.14683,200,0.02257,200,0.10880,200,0.10620
300,0.03888,300,0.04195,300,0.03581,300,0.16105,300,0.28547,300,0.03663,300,0.05224,300,0.07499,300,0.02948,300,0.10880,300,0.10620
400,0.03653,400,0.03925,400,0.03382,400,0.08340,400,0.14837,400,0.01843,400,0.04446,400,0.05257,400,0.03634,400,0.10880,400,0.10620
500,0.03462,500,0.03676,500,0.03249,500,0.05714,500,0.09039,500,0.02389,500,0.04157,500,0.04830,500,0.03485,500,0.10880,500,0.10620
600,0.03326,600,0.03544,600,0.03108,600,0.04719,600,0.06359,600,0.03079,600,0.03900,600,0.04551,600,0.03248,600,0.10880,600,0.10620
700,0.03217,700,0.03407,700,0.03027,700,0.04361,700,0.05700,700,0.03021,700,0.03716,700,0.04266,700,0.03167,700,0.10880,700,0.10620
800,0.03173,800,0.03358,800,0.02988,800,0.04195,800,0.05302,800,0.03087,800,0.03586,800,0.04078,800,0.03094,800,0.10880,800,0.10620
900,0.03125,900,0.03296,900,0.02955,900,0.03976,900,0.04846,900,0.03106,900,0.03456,900,0.03892,900,0.03021,900,0.10880,900,0.10620
1000,0.03090,1000,0.03234,1000,0.02945,1000,0.03854,1000,0.04578,1000,0.03130,1000,0.03356,1000,0.03795,1000,0.02918,1000,0.10880,1000,0.10620
1100,0.03071,1100,0.03206,1100,0.02936,1100,0.03801,1100,0.04488,1100,0.03113,1100,0.03267,1100,0.03680,1100,0.02855,1100,0.10880,1100,0.10620
1200,0.03058,1200,0.03209,1200,0.02908,1200,0.03755,1200,0.04441,1200,0.03070,1200,0.03185,1200,0.03556,1200,0.02814,1200,0.10880,1200,0.10620
1300,0.03023,1300,0.03182,1300,0.02863,1300,0.03633,1300,0.04231,1300,0.03035,1300,0.03108,1300,0.03461,1300,0.02755,1300,0.10880,1300,0.10620
1400,0.03001,1400,0.03131,1400,0.02870,1400,0.03604,1400,0.04176,1400,0.03031,1400,0.03009,1400,0.03316,1400,0.02703,1400,0.10880,1400,0.10620
1500,0.02979,1500,0.03110,1500,0.02848,1500,0.03540,1500,0.04114,1500,0.02967,1500,0.02963,1500,0.03282,1500,0.02643,1500,0.10880,1500,0.10620
1600,0.02949,1600,0.03080,1600,0.02818,1600,0.03492,1600,0.04021,1600,0.02963,1600,0.02914,1600,0.03223,1600,0.02604,1600,0.10880,1600,0.10620
1700,0.02946,1700,0.03066,1700,0.02826,1700,0.03461,1700,0.03980,1700,0.02943,1700,0.02851,1700,0.03121,1700,0.02581,1700,0.10880,1700,0.10620
1800,0.02948,1800,0.03072,1800,0.02824,1800,0.03442,1800,0.03991,1800,0.02893,1800,0.02822,1800,0.03086,1800,0.02557,1800,0.10880,1800,0.10620
1900,0.02901,1900,0.03031,1900,0.02772,1900,0.03398,1900,0.03912,1900,0.02883,1900,0.02791,1900,0.03009,1900,0.02574,1900,0.10880,1900,0.10620
2000,0.02910,2000,0.03026,2000,0.02794,2000,0.03354,2000,0.03872,2000,0.02836,2000,0.02739,2000,0.02944,2000,0.02534,2000,0.10880,2000,0.10620
2100,0.02908,2100,0.03042,2100,0.02775,2100,0.03363,2100,0.03908,2100,0.02818,2100,0.02728,2100,0.02922,2100,0.02535,2100,0.10880,2100,0.10620
2200,0.02903,2200,0.03032,2200,0.02774,2200,0.03321,2200,0.03872,2200,0.02771,2200,0.02704,2200,0.02878,2200,0.02530,2200,0.10880,2200,0.10620
2300,0.02863,2300,0.02979,2300,0.02746,2300,0.03263,2300,0.03790,2300,0.02735,2300,0.02666,2300,0.02832,2300,0.02501,2300,0.10880,2300,0.10620
2400,0.02914,2400,0.03025,2400,0.02802,2400,0.03254,2400,0.03765,2400,0.02743,2400,0.02670,2400,0.02833,2400,0.02508,2400,0.10880,2400,0.10620
2500,0.02892,2500,0.03020,2500,0.02764,2500,0.03200,2500,0.03721,2500,0.02680,2500,0.02648,2500,0.02788,2500,0.02508,2500,0.10880,2500,0.10620
2600,0.02872,2600,0.03002,2600,0.02741,2600,0.03155,2600,0.03661,2600,0.02648,2600,0.02633,2600,0.02773,2600,0.02494,2600,0.10880,2600,0.10620
2700,0.02867,2700,0.02983,2700,0.02751,2700,0.03148,2700,0.03658,2700,0.02638,2700,0.02613,2700,0.02742,2700,0.02484,2700,0.10880,2700,0.10620
2800,0.02865,2800,0.02994,2800,0.02737,2800,0.03102,2800,0.03583,2800,0.02621,2800,0.02609,2800,0.02746,2800,0.02472,2800,0.10880,2800,0.10620
2900,0.02867,2900,0.02998,2900,0.02737,2900,0.03120,2900,0.03599,2900,0.02641,2900,0.02588,2900,0.02707,2900,0.02469,2900,0.10880,2900,0.10620
3000,0.02872,3000,0.02992,3000,0.02752,3000,0.03057,3000,0.03534,3000,0.02579,3000,0.02602,3000,0.02733,3000,0.02472,3000,0.10880,3000,0.10620


==> data/output_rbf_en_02x01.csv <==
x_ae,y_ae,x_vae_awgn,y_vae_awgn,x_vae_rbf,y_vae_rbf,x_QAM,y_QAM,x_Agrell,y_Agrell
0.49196,0.00005,0.49403,0.00002,0.49844,0.00002,0.50000,0.00000,0.50000,0.00000
0.49437,0.00050,0.49449,0.00004,0.49875,0.00003,0.50000,1.00000,0.50000,1.00000
0.49679,0.00311,0.49496,0.00007,0.49906,0.00006,0.50000,1.00000,0.50000,1.00000
0.49920,0.01289,0.49542,0.00013,0.49937,0.00010,0.50000,1.00000,0.50000,1.00000
0.50162,0.03778,0.49589,0.00021,0.49968,0.00017,0.50000,1.00000,0.50000,1.00000
0.50403,0.08547,0.49635,0.00034,0.49999,0.00027,0.50000,1.00000,0.50000,1.00000
0.50644,0.16203,0.49682,0.00054,0.50030,0.00043,0.50000,1.00000,0.50000,1.00000
0.50886,0.26932,0.49728,0.00084,0.50061,0.00066,0.50000,1.00000,0.50000,1.00000
0.51127,0.39742,0.49775,0.00127,0.50092,0.00101,0.50000,1.00000,0.50000,1.00000
0.51369,0.52480,0.49821,0.00191,0.50123,0.00149,0.50000,1.00000,0.50000,1.00000
0.51610,0.63197,0.49868,0.00280,0.50154,0.00216,0.50000,1.00000,0.50000,1.00000
0.51851,0.71373,0.49914,0.00403,0.50185,0.00307,0.50000,1.00000,0.50000,1.00000
0.52093,0.77522,0.49961,0.00569,0.50216,0.00428,0.50000,1.00000,0.50000,1.00000
0.52334,0.82248,0.50007,0.00790,0.50247,0.00586,0.50000,1.00000,0.50000,1.00000
0.52576,0.85926,0.50054,0.01079,0.50278,0.00789,0.50000,1.00000,0.50000,1.00000
0.52817,0.88661,0.50100,0.01449,0.50309,0.01045,0.50000,1.00000,0.50000,1.00000
0.53058,0.90473,0.50147,0.01915,0.50340,0.01363,0.50000,1.00000,0.50000,1.00000
0.53300,0.91465,0.50193,0.02491,0.50371,0.01752,0.50000,1.00000,0.50000,1.00000
0.53541,0.91869,0.50240,0.03193,0.50402,0.02223,0.50000,1.00000,0.50000,1.00000
0.53783,0.91979,0.50286,0.04033,0.50433,0.02784,0.50000,1.00000,0.50000,1.00000
0.54024,0.91998,0.50333,0.05024,0.50464,0.03445,0.50000,1.00000,0.50000,1.00000
0.54265,0.92000,0.50379,0.06177,0.50495,0.04216,0.50000,1.00000,0.50000,1.00000
0.54507,0.92000,0.50426,0.07497,0.50526,0.05103,0.50000,1.00000,0.50000,1.00000
0.54748,0.92000,0.50472,0.08990,0.50557,0.06115,0.50000,1.00000,0.50000,1.00000
0.54990,0.92000,0.50519,0.10657,0.50588,0.07255,0.50000,1.00000,0.50000,1.00000
0.55231,0.92000,0.50565,0.12496,0.50619,0.08528,0.50000,1.00000,0.50000,1.00000
0.55472,0.92000,0.50612,0.14502,0.50650,0.09936,0.50000,1.00000,0.50000,1.00000
0.55714,0.92000,0.50658,0.16665,0.50681,0.11478,0.50000,1.00000,0.50000,1.00000
0.55955,0.92000,0.50705,0.18976,0.50712,0.13153,0.50000,1.00000,0.50000,1.00000
0.56196,0.92000,0.50752,0.21418,0.50743,0.14957,0.50000,1.00000,0.50000,1.00000
0.56438,0.92000,0.50798,0.23974,0.50774,0.16885,0.50000,1.00000,0.50000,1.00000
0.56679,0.92000,0.50845,0.26625,0.50805,0.18929,0.50000,1.00000,0.50000,1.00000
0.56921,0.92000,0.50891,0.29350,0.50836,0.21080,0.50000,1.00000,0.50000,1.00000
0.57162,0.92000,0.50938,0.32124,0.50867,0.23330,0.50000,1.00000,0.50000,1.00000
0.57403,0.92000,0.50984,0.34926,0.50898,0.25665,0.50000,1.00000,0.50000,1.00000
0.57645,0.92000,0.51031,0.37734,0.50929,0.28075,0.50000,1.00000,0.50000,1.00000
0.57886,0.92000,0.51077,0.40526,0.50960,0.30547,0.50000,1.00000,0.50000,1.00000
0.58128,0.92000,0.51124,0.43285,0.50991,0.33067,0.50000,1.00000,0.50000,1.00000
0.58369,0.92000,0.51170,0.45996,0.51022,0.35622,0.50000,1.00000,0.50000,1.00000
0.58610,0.92000,0.51217,0.48649,0.51053,0.38200,0.50000,1.00000,0.50000,1.00000
0.58852,0.92000,0.51263,0.51237,0.51084,0.40790,0.50000,1.00000,0.50000,1.00000
0.59093,0.92000,0.51310,0.53757,0.51115,0.43380,0.50000,1.00000,0.50000,1.00000
0.59335,0.92000,0.51356,0.56207,0.51146,0.45962,0.50000,1.00000,0.50000,1.00000
0.59576,0.92000,0.51403,0.58592,0.51177,0.48525,0.50000,1.00000,0.50000,1.00000
0.59817,0.92000,0.51449,0.60914,0.51208,0.51061,0.50000,1.00000,0.50000,1.00000
0.60059,0.92000,0.51496,0.63177,0.51239,0.53562,0.50000,1.00000,0.50000,1.00000
0.60300,0.92000,0.51542,0.65385,0.51270,0.56017,0.50000,1.00000,0.50000,1.00000
0.60542,0.92000,0.51589,0.67540,0.51301,0.58418,0.50000,1.00000,0.50000,1.00000
0.60783,0.92000,0.51635,0.69641,0.51333,0.60751,0.50000,1.00000,0.50000,1.00000
0.61024,0.92000,0.51682,0.71687,0.51364,0.63006,0.50000,1.00000,0.50000,1.00000
0.61266,0.92000,0.51728,0.73672,0.51395,0.65169,0.50000,1.00000,0.50000,1.00000
0.61507,0.92000,0.51775,0.75588,0.51426,0.67226,0.50000,1.00000,0.50000,1.00000
0.61749,0.92000,0.51821,0.77426,0.51457,0.69167,0.50000,1.00000,0.50000,1.00000
0.61990,0.92000,0.51868,0.79178,0.51488,0.70981,0.50000,1.00000,0.50000,1.00000
0.62231,0.92000,0.51914,0.80834,0.51519,0.72662,0.50000,1.00000,0.50000,1.00000
0.62473,0.92000,0.51961,0.82386,0.51550,0.74208,0.50000,1.00000,0.50000,1.00000
0.62714,0.92000,0.52007,0.83829,0.51581,0.75621,0.50000,1.00000,0.50000,1.00000
0.62955,0.92000,0.52054,0.85161,0.51612,0.76906,0.50000,1.00000,0.50000,1.00000
0.63197,0.92000,0.52100,0.86384,0.51643,0.78074,0.50000,1.00000,0.50000,1.00000
0.63438,0.92000,0.52147,0.87502,0.51674,0.79136,0.50000,1.00000,0.50000,1.00000
0.63680,0.92000,0.52193,0.88520,0.51705,0.80107,0.50000,1.00000,0.50000,1.00000
0.63921,0.92000,0.52240,0.89450,0.51736,0.81001,0.50000,1.00000,0.50000,1.00000
0.64162,0.92000,0.52286,0.90299,0.51767,0.81832,0.50000,1.00000,0.50000,1.00000
0.64404,0.92000,0.52333,0.91077,0.51798,0.82613,0.50000,1.00000,0.50000,1.00000
0.64645,0.92000,0.52379,0.91794,0.51829,0.83357,0.50000,1.00000,0.50000,1.00000
0.64887,0.92000,0.52426,0.92458,0.51860,0.84073,0.50000,1.00000,0.50000,1.00000
0.65128,0.92000,0.52472,0.93072,0.51891,0.84769,0.50000,1.00000,0.50000,1.00000
0.65369,0.92000,0.52519,0.93642,0.51922,0.85451,0.50000,1.00000,0.50000,1.00000
0.65611,0.92000,0.52565,0.94170,0.51953,0.86123,0.50000,1.00000,0.50000,1.00000
0.65852,0.92000,0.52612,0.94657,0.51984,0.86787,0.50000,1.00000,0.50000,1.00000
0.66094,0.92000,0.52658,0.95103,0.52015,0.87444,0.50000,1.00000,0.50000,1.00000
0.66335,0.92000,0.52705,0.95510,0.52046,0.88092,0.50000,1.00000,0.50000,1.00000
0.66576,0.92000,0.52751,0.95879,0.52077,0.88730,0.50000,1.00000,0.50000,1.00000
0.66818,0.92000,0.52798,0.96211,0.52108,0.89352,0.50000,1.00000,0.50000,1.00000
0.67059,0.92000,0.52844,0.96511,0.52139,0.89957,0.50000,1.00000,0.50000,1.00000
0.67301,0.92000,0.52891,0.96781,0.52170,0.90539,0.50000,1.00000,0.50000,1.00000
0.67542,0.92000,0.52937,0.97025,0.52201,0.91097,0.50000,1.00000,0.50000,1.00000
0.67783,0.92000,0.52984,0.97249,0.52232,0.91627,0.50000,1.00000,0.50000,1.00000
0.68025,0.92000,0.53030,0.97454,0.52263,0.92128,0.50000,1.00000,0.50000,1.00000
0.68266,0.92000,0.53077,0.97644,0.52294,0.92601,0.50000,1.00000,0.50000,1.00000
0.68508,0.92000,0.53123,0.97820,0.52325,0.93047,0.50000,1.00000,0.50000,1.00000
0.68749,0.92000,0.53170,0.97985,0.52356,0.93468,0.50000,1.00000,0.50000,1.00000
0.68990,0.92000,0.53216,0.98137,0.52387,0.93866,0.50000,1.00000,0.50000,1.00000
0.69232,0.92000,0.53263,0.98277,0.52418,0.94243,0.50000,1.00000,0.50000,1.00000
0.69473,0.92000,0.53309,0.98403,0.52449,0.94603,0.50000,1.00000,0.50000,1.00000
0.69715,0.92000,0.53356,0.98516,0.52480,0.94946,0.50000,1.00000,0.50000,1.00000
0.69956,0.92000,0.53402,0.98615,0.52511,0.95274,0.50000,1.00000,0.50000,1.00000
0.70197,0.92000,0.53449,0.98700,0.52542,0.95587,0.50000,1.00000,0.50000,1.00000
0.70439,0.92000,0.53495,0.98770,0.52573,0.95885,0.50000,1.00000,0.50000,1.00000
0.70680,0.92000,0.53542,0.98828,0.52604,0.96167,0.50000,1.00000,0.50000,1.00000
0.70921,0.92000,0.53588,0.98875,0.52635,0.96432,0.50000,1.00000,0.50000,1.00000
0.71163,0.92000,0.53635,0.98911,0.52666,0.96679,0.50000,1.00000,0.50000,1.00000
0.71404,0.92000,0.53681,0.98939,0.52697,0.96907,0.50000,1.00000,0.50000,1.00000
0.71646,0.92000,0.53728,0.98960,0.52728,0.97115,0.50000,1.00000,0.50000,1.00000
0.71887,0.92000,0.53775,0.98976,0.52759,0.97303,0.50000,1.00000,0.50000,1.00000
0.72128,0.92000,0.53821,0.98989,0.52790,0.97473,0.50000,1.00000,0.50000,1.00000
0.72370,0.92000,0.53868,0.99001,0.52821,0.97625,0.50000,1.00000,0.50000,1.00000
0.72611,0.92000,0.53914,0.99012,0.52852,0.97763,0.50000,1.00000,0.50000,1.00000
0.72853,0.92000,0.53961,0.99024,0.52883,0.97889,0.50000,1.00000,0.50000,1.00000
0.73094,0.92000,0.54007,0.99039,0.52914,0.98006,0.50000,1.00000,0.50000,1.00000
0.73335,0.92000,0.54054,0.99057,0.52945,0.98119,0.50000,1.00000,0.50000,1.00000
0.73577,0.92000,0.54100,0.99080,0.52976,0.98231,0.50000,1.00000,0.50000,1.00000
0.73818,0.92000,0.54147,0.99109,0.53007,0.98344,0.50000,1.00000,0.50000,1.00000
0.74060,0.92000,0.54193,0.99145,0.53038,0.98459,0.50000,1.00000,0.50000,1.00000
0.74301,0.92000,0.54240,0.99187,0.53069,0.98579,0.50000,1.00000,0.50000,1.00000
0.74542,0.92000,0.54286,0.99236,0.53100,0.98703,0.50000,1.00000,0.50000,1.00000
0.74784,0.92006,0.54333,0.99291,0.53131,0.98830,0.50000,1.00000,0.50000,1.00000
0.75025,0.92043,0.54379,0.99351,0.53162,0.98958,0.50000,1.00000,0.50000,1.00000
0.75267,0.92207,0.54426,0.99416,0.53193,0.99086,0.50000,1.00000,0.50000,1.00000
0.75508,0.92661,0.54472,0.99483,0.53224,0.99211,0.50000,1.00000,0.50000,1.00000
0.75749,0.93508,0.54519,0.99550,0.53255,0.99330,0.50000,1.00000,0.50000,1.00000
0.75991,0.94633,0.54565,0.99616,0.53286,0.99441,0.50000,1.00000,0.50000,1.00000
0.76232,0.95731,0.54612,0.99679,0.53317,0.99543,0.50000,1.00000,0.50000,1.00000
0.76474,0.96501,0.54658,0.99737,0.53348,0.99633,0.50000,1.00000,0.50000,1.00000
0.76715,0.96866,0.54705,0.99789,0.53379,0.99712,0.50000,1.00000,0.50000,1.00000
0.76956,0.96981,0.54751,0.99834,0.53410,0.99778,0.50000,1.00000,0.50000,1.00000
0.77198,0.97029,0.54798,0.99873,0.53441,0.99833,0.50000,1.00000,0.50000,1.00000
0.77439,0.97159,0.54844,0.99905,0.53472,0.99878,0.50000,1.00000,0.50000,1.00000
0.77681,0.97500,0.54891,0.99930,0.53503,0.99912,0.50000,1.00000,0.50000,1.00000
0.77922,0.98050,0.54937,0.99950,0.53534,0.99938,0.50000,1.00000,0.50000,1.00000
0.78163,0.98589,0.54984,0.99965,0.53565,0.99958,0.50000,1.00000,0.50000,1.00000
0.78405,0.98950,0.55030,0.99976,0.53596,0.99972,0.50000,1.00000,0.50000,1.00000
0.78646,0.99220,0.55077,0.99984,0.53627,0.99982,0.50000,1.00000,0.50000,1.00000
0.78887,0.99515,0.55123,0.99990,0.53658,0.99989,0.50000,1.00000,0.50000,1.00000
0.79129,0.99783,0.55170,0.99994,0.53689,0.99993,0.50000,1.00000,0.50000,1.00000
0.79370,0.99936,0.55216,0.99996,0.53720,0.99996,0.50000,1.00000,0.50000,1.00000
0.79612,0.99988,0.55263,0.99998,0.53751,0.99998,0.50000,1.00000,0.50000,1.00000
0.79853,0.99999,0.55309,0.99999,0.53783,0.99999,0.50000,1.00000,0.50000,1.00000


==> data/output_rbf_en_04x02.csv <==
x_ae,y_ae,x_vae_awgn,y_vae_awgn,x_vae_rbf,y_vae_rbf,x_QAM,y_QAM,x_Agrell,y_Agrell
1.06195,0.00002,0.92342,0.00002,1.00008,0.00001,1.00000,0.00000,0.77380,0.00000
1.06432,0.00003,0.92520,0.00002,1.00237,0.00002,1.00000,1.00000,0.77380,1.00000
1.06668,0.00004,0.92698,0.00004,1.00466,0.00003,1.00000,1.00000,0.77380,1.00000
1.06904,0.00007,0.92875,0.00006,1.00696,0.00005,1.00000,1.00000,0.77380,1.00000
1.07141,0.00011,0.93053,0.00010,1.00925,0.00008,1.00000,1.00000,0.77380,1.00000
1.07377,0.00017,0.93231,0.00015,1.01155,0.00012,1.00000,1.00000,0.77380,1.00000
1.07613,0.00026,0.93409,0.00023,1.01384,0.00017,1.00000,1.00000,0.77380,1.00000
1.07850,0.00038,0.93587,0.00034,1.01613,0.00025,1.00000,1.00000,0.77380,1.00000
1.08086,0.00055,0.93765,0.00050,1.01843,0.00035,1.00000,1.00000,0.77380,1.00000
1.08322,0.00079,0.93943,0.00071,1.02072,0.00049,1.00000,1.00000,0.77380,1.00000
1.08558,0.00110,0.94120,0.00100,1.02302,0.00067,1.00000,1.00000,0.77380,1.00000
1.08795,0.00151,0.94298,0.00139,1.02531,0.00091,1.00000,1.00000,0.77380,1.00000
1.09031,0.00204,0.94476,0.00190,1.02760,0.00123,1.00000,1.00000,0.77380,1.00000
1.09267,0.00270,0.94654,0.00256,1.02990,0.00163,1.00000,1.00000,0.77380,1.00000
1.09504,0.00352,0.94832,0.00340,1.03219,0.00213,1.00000,1.00000,0.77380,1.00000
1.09740,0.00451,0.95010,0.00448,1.03449,0.00277,1.00000,1.00000,0.77380,1.00000
1.09976,0.00571,0.95187,0.00582,1.03678,0.00356,1.00000,1.00000,0.77380,1.00000
1.10213,0.00713,0.95365,0.00749,1.03908,0.00454,1.00000,1.00000,0.77380,1.00000
1.10449,0.00880,0.95543,0.00955,1.04137,0.00574,1.00000,1.00000,0.77380,1.00000
1.10685,0.01076,0.95721,0.01205,1.04366,0.00718,1.00000,1.00000,0.77380,1.00000
1.10922,0.01303,0.95899,0.01509,1.04596,0.00893,1.00000,1.00000,0.77380,1.00000
1.11158,0.01567,0.96077,0.01874,1.04825,0.01101,1.00000,1.00000,0.77380,1.00000
1.11394,0.01872,0.96255,0.02309,1.05055,0.01348,1.00000,1.00000,0.77380,1.00000
1.11631,0.02224,0.96432,0.02824,1.05284,0.01639,1.00000,1.00000,0.77380,1.00000
1.11867,0.02631,0.96610,0.03429,1.05513,0.01980,1.00000,1.00000,0.77380,1.00000
1.12103,0.03099,0.96788,0.04134,1.05743,0.02375,1.00000,1.00000,0.77380,1.00000
1.12340,0.03639,0.96966,0.04947,1.05972,0.02831,1.00000,1.00000,0.77380,1.00000
1.12576,0.04259,0.97144,0.05878,1.06202,0.03354,1.00000,1.00000,0.77380,1.00000
1.12812,0.04969,0.97322,0.06934,1.06431,0.03947,1.00000,1.00000,0.77380,1.00000
1.13049,0.05778,0.97499,0.08121,1.06660,0.04618,1.00000,1.00000,0.77380,1.00000
1.13285,0.06695,0.97677,0.09441,1.06890,0.05371,1.00000,1.00000,0.77380,1.00000
1.13521,0.07728,0.97855,0.10896,1.07119,0.06210,1.00000,1.00000,0.77380,1.00000
1.13758,0.08885,0.98033,0.12485,1.07349,0.07140,1.00000,1.00000,0.77380,1.00000
1.13994,0.10170,0.98211,0.14203,1.07578,0.08163,1.00000,1.00000,0.77380,1.00000
1.14230,0.11588,0.98389,0.16045,1.07808,0.09283,1.00000,1.00000,0.77380,1.00000
1.14467,0.13139,0.98567,0.18001,1.08037,0.10503,1.00000,1.00000,0.77380,1.00000
1.14703,0.14823,0.98744,0.20063,1.08266,0.11822,1.00000,1.00000,0.77380,1.00000
1.14939,0.16636,0.98922,0.22220,1.08496,0.13243,1.00000,1.00000,0.77380,1.00000
1.15175,0.18573,0.99100,0.24459,1.08725,0.14764,1.00000,1.00000,0.77380,1.00000
1.15412,0.20626,0.99278,0.26769,1.08955,0.16385,1.00000,1.00000,0.77380,1.00000
1.15648,0.22785,0.99456,0.29139,1.09184,0.18101,1.00000,1.00000,0.77380,1.00000
1.15884,0.25040,0.99634,0.31555,1.09413,0.19911,1.00000,1.00000,0.77380,1.00000
1.16121,0.27377,0.99812,0.34007,1.09643,0.21808,1.00000,1.00000,0.77380,1.00000
1.16357,0.29786,0.99989,0.36483,1.09872,0.23787,1.00000,1.00000,0.77380,1.00000
1.16593,0.32252,1.00167,0.38971,1.10102,0.25840,1.00000,1.00000,0.77380,1.00000
1.16830,0.34763,1.00345,0.41461,1.10331,0.27958,1.00000,1.00000,0.77380,1.00000
1.17066,0.37309,1.00523,0.43940,1.10560,0.30133,1.00000,1.00000,0.77380,1.00000
1.17302,0.39877,1.00701,0.46397,1.10790,0.32356,1.00000,1.00000,0.77380,1.00000
1.17539,0.42457,1.00879,0.48822,1.11019,0.34615,1.00000,1.00000,0.77380,1.00000
1.17775,0.45040,1.01056,0.51202,1.11249,0.36901,1.00000,1.00000,0.77380,1.00000
1.18011,0.47618,1.01234,0.53528,1.11478,0.39202,1.00000,1.00000,0.77380,1.00000
1.18248,0.50181,1.01412,0.55791,1.11708,0.41507,1.00000,1.00000,0.77380,1.00000
1.18484,0.52722,1.01590,0.57982,1.11937,0.43807,1.00000,1.00000,0.77380,1.00000
1.18720,0.55235,1.01768,0.60095,1.12166,0.46091,1.00000,1.00000,0.77380,1.00000
1.18957,0.57712,1.01946,0.62127,1.12396,0.48349,1.00000,1.00000,0.77380,1.00000
1.19193,0.60148,1.02124,0.64073,1.12625,0.50570,1.00000,1.00000,0.77380,1.00000
1.19429,0.62537,1.02301,0.65933,1.12855,0.52747,1.00000,1.00000,0.77380,1.00000
1.19666,0.64875,1.02479,0.67708,1.13084,0.54870,1.00000,1.00000,0.77380,1.00000
1.19902,0.67159,1.02657,0.69400,1.13313,0.56935,1.00000,1.00000,0.77380,1.00000
1.20138,0.69384,1.02835,0.71013,1.13543,0.58935,1.00000,1.00000,0.77380,1.00000
1.20375,0.71549,1.03013,0.72551,1.13772,0.60866,1.00000,1.00000,0.77380,1.00000
1.20611,0.73649,1.03191,0.74019,1.14002,0.62727,1.00000,1.00000,0.77380,1.00000
1.20847,0.75682,1.03368,0.75421,1.14231,0.64518,1.00000,1.00000,0.77380,1.00000
1.21083,0.77641,1.03546,0.76764,1.14460,0.66239,1.00000,1.00000,0.77380,1.00000
1.21320,0.79524,1.03724,0.78051,1.14690,0.67894,1.00000,1.00000,0.77380,1.00000
1.21556,0.81323,1.03902,0.79287,1.14919,0.69487,1.00000,1.00000,0.77380,1.00000
1.21792,0.83032,1.04080,0.80475,1.15149,0.71021,1.00000,1.00000,0.77380,1.00000
1.22029,0.84646,1.04258,0.81616,1.15378,0.72502,1.00000,1.00000,0.77380,1.00000
1.22265,0.86158,1.04436,0.82713,1.15608,0.73934,1.00000,1.00000,0.77380,1.00000
1.22501,0.87563,1.04613,0.83765,1.15837,0.75322,1.00000,1.00000,0.77380,1.00000
1.22738,0.88857,1.04791,0.84772,1.16066,0.76668,1.00000,1.00000,0.77380,1.00000
1.22974,0.90039,1.04969,0.85732,1.16296,0.77975,1.00000,1.00000,0.77380,1.00000
1.23210,0.91108,1.05147,0.86644,1.16525,0.79244,1.00000,1.00000,0.77380,1.00000
1.23447,0.92065,1.05325,0.87506,1.16755,0.80475,1.00000,1.00000,0.77380,1.00000
1.23683,0.92913,1.05503,0.88317,1.16984,0.81669,1.00000,1.00000,0.77380,1.00000
1.23919,0.93658,1.05681,0.89076,1.17213,0.82823,1.00000,1.00000,0.77380,1.00000
1.24156,0.94305,1.05858,0.89784,1.17443,0.83936,1.00000,1.00000,0.77380,1.00000
1.24392,0.94863,1.06036,0.90441,1.17672,0.85006,1.00000,1.00000,0.77380,1.00000
1.24628,0.95340,1.06214,0.91048,1.17902,0.86031,1.00000,1.00000,0.77380,1.00000
1.24865,0.95746,1.06392,0.91609,1.18131,0.87011,1.00000,1.00000,0.77380,1.00000
1.25101,0.96089,1.06570,0.92125,1.18360,0.87943,1.00000,1.00000,0.77380,1.00000
1.25337,0.96378,1.06748,0.92600,1.18590,0.88827,1.00000,1.00000,0.77380,1.00000
1.25574,0.96624,1.06925,0.93036,1.18819,0.89663,1.00000,1.00000,0.77380,1.00000
1.25810,0.96833,1.07103,0.93437,1.19049,0.90451,1.00000,1.00000,0.77380,1.00000
1.26046,0.97013,1.07281,0.93805,1.19278,0.91193,1.00000,1.00000,0.77380,1.00000
1.26283,0.97170,1.07459,0.94144,1.19508,0.91891,1.00000,1.00000,0.77380,1.00000
1.26519,0.97311,1.07637,0.94455,1.19737,0.92546,1.00000,1.00000,0.77380,1.00000
1.26755,0.97438,1.07815,0.94742,1.19966,0.93160,1.00000,1.00000,0.77380,1.00000
1.26992,0.97556,1.07993,0.95007,1.20196,0.93737,1.00000,1.00000,0.77380,1.00000
1.27228,0.97667,1.08170,0.95253,1.20425,0.94278,1.00000,1.00000,0.77380,1.00000
1.27464,0.97774,1.08348,0.95484,1.20655,0.94785,1.00000,1.00000,0.77380,1.00000
1.27700,0.97876,1.08526,0.95702,1.20884,0.95262,1.00000,1.00000,0.77380,1.00000
1.27937,0.97977,1.08704,0.95911,1.21113,0.95709,1.00000,1.00000,0.77380,1.00000
1.28173,0.98076,1.08882,0.96114,1.21343,0.96128,1.00000,1.00000,0.77380,1.00000
1.28409,0.98174,1.09060,0.96315,1.21572,0.96520,1.00000,1.00000,0.77380,1.00000
1.28646,0.98270,1.09237,0.96515,1.21802,0.96885,1.00000,1.00000,0.77380,1.00000
1.28882,0.98366,1.09415,0.96718,1.22031,0.97224,1.00000,1.00000,0.77380,1.00000
1.29118,0.98461,1.09593,0.96924,1.22260,0.97537,1.00000,1.00000,0.77380,1.00000
1.29355,0.98556,1.09771,0.97134,1.22490,0.97825,1.00000,1.00000,0.77380,1.00000
1.29591,0.98649,1.09949,0.97348,1.22719,0.98089,1.00000,1.00000,0.77380,1.00000
1.29827,0.98741,1.10127,0.97564,1.22949,0.98329,1.00000,1.00000,0.77380,1.00000
1.30064,0.98832,1.10305,0.97782,1.23178,0.98546,1.00000,1.00000,0.77380,1.00000
1.30300,0.98922,1.10482,0.97999,1.23408,0.98741,1.00000,1.00000,0.77380,1.00000
1.30536,0.99012,1.10660,0.98213,1.23637,0.98916,1.00000,1.00000,0.77380,1.00000
1.30773,0.99100,1.10838,0.98420,1.23866,0.99072,1.00000,1.00000,0.77380,1.00000
1.31009,0.99186,1.11016,0.98619,1.24096,0.99210,1.00000,1.00000,0.77380,1.00000
1.31245,0.99272,1.11194,0.98807,1.24325,0.99332,1.00000,1.00000,0.77380,1.00000
1.31482,0.99355,1.11372,0.98983,1.24555,0.99439,1.00000,1.00000,0.77380,1.00000
1.31718,0.99435,1.11550,0.99143,1.24784,0.99532,1.00000,1.00000,0.77380,1.00000
1.31954,0.99512,1.11727,0.99288,1.25013,0.99613,1.00000,1.00000,0.77380,1.00000
1.32191,0.99584,1.11905,0.99416,1.25243,0.99684,1.00000,1.00000,0.77380,1.00000
1.32427,0.99651,1.12083,0.99529,1.25472,0.99743,1.00000,1.00000,0.77380,1.00000
1.32663,0.99712,1.12261,0.99625,1.25702,0.99794,1.00000,1.00000,0.77380,1.00000
1.32900,0.99767,1.12439,0.99706,1.25931,0.99837,1.00000,1.00000,0.77380,1.00000
1.33136,0.99815,1.12617,0.99773,1.26160,0.99872,1.00000,1.00000,0.77380,1.00000
1.33372,0.99855,1.12794,0.99828,1.26390,0.99901,1.00000,1.00000,0.77380,1.00000
1.33608,0.99889,1.12972,0.99872,1.26619,0.99925,1.00000,1.00000,0.77380,1.00000
1.33845,0.99917,1.13150,0.99906,1.26849,0.99943,1.00000,1.00000,0.77380,1.00000
1.34081,0.99939,1.13328,0.99932,1.27078,0.99958,1.00000,1.00000,0.77380,1.00000
1.34317,0.99956,1.13506,0.99952,1.27308,0.99969,1.00000,1.00000,0.77380,1.00000
1.34554,0.99969,1.13684,0.99967,1.27537,0.99978,1.00000,1.00000,0.77380,1.00000
1.34790,0.99979,1.13862,0.99977,1.27766,0.99984,1.00000,1.00000,0.77380,1.00000
1.35026,0.99986,1.14039,0.99985,1.27996,0.99989,1.00000,1.00000,0.77380,1.00000
1.35263,0.99991,1.14217,0.99990,1.28225,0.99993,1.00000,1.00000,0.77380,1.00000
1.35499,0.99994,1.14395,0.99994,1.28455,0.99995,1.00000,1.00000,0.77380,1.00000
1.35735,0.99996,1.14573,0.99996,1.28684,0.99997,1.00000,1.00000,0.77380,1.00000
1.35972,0.99998,1.14751,0.99997,1.28913,0.99998,1.00000,1.00000,0.77380,1.00000
1.36208,0.99999,1.14929,0.99998,1.29143,0.99999,1.00000,1.00000,0.77380,1.00000


==> data/output_rbf_en_08x04.csv <==
x_ae,y_ae,x_vae_awgn,y_vae_awgn,x_vae_rbf,y_vae_rbf,x_QAM,y_QAM,x_Agrell,y_Agrell
1.90061,0.00002,1.32665,0.00009,1.78227,0.00002,2.00000,0.00000,1.04988,0.00000
1.90535,0.00004,1.45144,0.00032,1.79000,0.00003,2.00000,1.00000,1.04988,1.00000
1.91008,0.00007,1.57624,0.00103,1.79772,0.00005,2.00000,1.00000,1.04988,1.00000
1.91482,0.00012,1.70103,0.00289,1.80544,0.00007,2.00000,1.00000,1.04988,1.00000
1.91955,0.00019,1.82582,0.00721,1.81316,0.00012,2.00000,1.00000,1.04988,1.00000
1.92429,0.00030,1.95062,0.01604,1.82089,0.00019,2.00000,1.00000,1.04988,1.00000
1.92903,0.00047,2.07541,0.03202,1.82861,0.00029,2.00000,1.00000,1.04988,1.00000
1.93376,0.00072,2.20021,0.05771,1.83633,0.00043,2.00000,1.00000,1.04988,1.00000
1.93850,0.00108,2.32500,0.09471,1.84406,0.00064,2.00000,1.00000,1.04988,1.00000
1.94323,0.00158,2.44979,0.14291,1.85178,0.00094,2.00000,1.00000,1.04988,1.00000
1.94797,0.00229,2.57459,0.20051,1.85950,0.00135,2.00000,1.00000,1.04988,1.00000
1.95271,0.00324,2.69938,0.26473,1.86722,0.00190,2.00000,1.00000,1.04988,1.00000
1.95744,0.00453,2.82418,0.33264,1.87495,0.00266,2.00000,1.00000,1.04988,1.00000
1.96218,0.00621,2.94897,0.40162,1.88267,0.00365,2.00000,1.00000,1.04988,1.00000
1.96691,0.00840,3.07376,0.46925,1.89039,0.00495,2.00000,1.00000,1.04988,1.00000
1.97165,0.01119,3.19856,0.53303,1.89811,0.00662,2.00000,1.00000,1.04988,1.00000
1.97639,0.01469,3.32335,0.59054,1.90584,0.00873,2.00000,1.00000,1.04988,1.00000
1.98112,0.01903,3.44814,0.63989,1.91356,0.01138,2.00000,1.00000,1.04988,1.00000
1.98586,0.02434,3.57294,0.68027,1.92128,0.01464,2.00000,1.00000,1.04988,1.00000
1.99059,0.03074,3.69773,0.71203,1.92901,0.01861,2.00000,1.00000,1.04988,1.00000
1.99533,0.03836,3.82253,0.73644,1.93673,0.02339,2.00000,1.00000,1.04988,1.00000
2.00007,0.04731,3.94732,0.75515,1.94445,0.02907,2.00000,1.00000,1.04988,1.00000
2.00480,0.05770,4.07211,0.76978,1.95217,0.03574,2.00000,1.00000,1.04988,1.00000
2.00954,0.06961,4.19691,0.78165,1.95990,0.04348,2.00000,1.00000,1.04988,1.00000
2.01427,0.08308,4.32170,0.79172,1.96762,0.05235,2.00000,1.00000,1.04988,1.00000
2.01901,0.09813,4.44650,0.80063,1.97534,0.06243,2.00000,1.00000,1.04988,1.00000
2.02375,0.11472,4.57129,0.80884,1.98306,0.07374,2.00000,1.00000,1.04988,1.00000
2.02848,0.13278,4.69608,0.81662,1.99079,0.08632,2.00000,1.00000,1.04988,1.00000
2.03322,0.15220,4.82088,0.82405,1.99851,0.10018,2.00000,1.00000,1.04988,1.00000
2.03795,0.17284,4.94567,0.83103,2.00623,0.11530,2.00000,1.00000,1.04988,1.00000
2.04269,0.19453,5.07046,0.83731,2.01396,0.13166,2.00000,1.00000,1.04988,1.00000
2.04743,0.21708,5.19526,0.84275,2.02168,0.14921,2.00000,1.00000,1.04988,1.00000
2.05216,0.24031,5.32005,0.84741,2.02940,0.16790,2.00000,1.00000,1.04988,1.00000
2.05690,0.26406,5.44485,0.85163,2.03712,0.18766,2.00000,1.00000,1.04988,1.00000
2.06163,0.28819,5.56964,0.85581,2.04485,0.20839,2.00000,1.00000,1.04988,1.00000
2.06637,0.31258,5.69443,0.86023,2.05257,0.23001,2.00000,1.00000,1.04988,1.00000
2.07111,0.33717,5.81923,0.86488,2.06029,0.25241,2.00000,1.00000,1.04988,1.00000
2.07584,0.36192,5.94402,0.86951,2.06801,0.27548,2.00000,1.00000,1.04988,1.00000
2.08058,0.38680,6.06881,0.87381,2.07574,0.29909,2.00000,1.00000,1.04988,1.00000
2.08531,0.41181,6.19361,0.87763,2.08346,0.32312,2.00000,1.00000,1.04988,1.00000
2.09005,0.43695,6.31840,0.88099,2.09118,0.34743,2.00000,1.00000,1.04988,1.00000
2.09479,0.46219,6.44320,0.88407,2.09891,0.37188,2.00000,1.00000,1.04988,1.00000
2.09952,0.48748,6.56799,0.88704,2.10663,0.39633,2.00000,1.00000,1.04988,1.00000
2.10426,0.51277,6.69278,0.88998,2.11435,0.42066,2.00000,1.00000,1.04988,1.00000
2.10899,0.53793,6.81758,0.89290,2.12207,0.44473,2.00000,1.00000,1.04988,1.00000
2.11373,0.56283,6.94237,0.89575,2.12980,0.46843,2.00000,1.00000,1.04988,1.00000
2.11847,0.58731,7.06717,0.89849,2.13752,0.49166,2.00000,1.00000,1.04988,1.00000
2.12320,0.61120,7.19196,0.90107,2.14524,0.51435,2.00000,1.00000,1.04988,1.00000
2.12794,0.63432,7.31675,0.90348,2.15296,0.53643,2.00000,1.00000,1.04988,1.00000
2.13268,0.65651,7.44155,0.90568,2.16069,0.55787,2.00000,1.00000,1.04988,1.00000
2.13741,0.67763,7.56634,0.90770,2.16841,0.57865,2.00000,1.00000,1.04988,1.00000
2.14215,0.69755,7.69113,0.90967,2.17613,0.59878,2.00000,1.00000,1.04988,1.00000
2.14688,0.71622,7.81593,0.91178,2.18386,0.61826,2.00000,1.00000,1.04988,1.00000
2.15162,0.73359,7.94072,0.91429,2.19158,0.63713,2.00000,1.00000,1.04988,1.00000
2.15636,0.74966,8.06552,0.91736,2.19930,0.65539,2.00000,1.00000,1.04988,1.00000
2.16109,0.76449,8.19031,0.92096,2.20702,0.67307,2.00000,1.00000,1.04988,1.00000
2.16583,0.77813,8.31510,0.92489,2.21475,0.69018,2.00000,1.00000,1.04988,1.00000
2.17056,0.79069,8.43990,0.92889,2.22247,0.70674,2.00000,1.00000,1.04988,1.00000
2.17530,0.80227,8.56469,0.93271,2.23019,0.72274,2.00000,1.00000,1.04988,1.00000
2.18004,0.81301,8.68949,0.93620,2.23792,0.73818,2.00000,1.00000,1.04988,1.00000
2.18477,0.82301,8.81428,0.93931,2.24564,0.75304,2.00000,1.00000,1.04988,1.00000
2.18951,0.83240,8.93907,0.94205,2.25336,0.76732,2.00000,1.00000,1.04988,1.00000
2.19424,0.84126,9.06387,0.94440,2.26108,0.78100,2.00000,1.00000,1.04988,1.00000
2.19898,0.84968,9.18866,0.94633,2.26881,0.79409,2.00000,1.00000,1.04988,1.00000
2.20372,0.85774,9.31345,0.94779,2.27653,0.80658,2.00000,1.00000,1.04988,1.00000
2.20845,0.86548,9.43825,0.94880,2.28425,0.81848,2.00000,1.00000,1.04988,1.00000
2.21319,0.87293,9.56304,0.94941,2.29197,0.82981,2.00000,1.00000,1.04988,1.00000
2.21792,0.88013,9.68784,0.94975,2.29970,0.84057,2.00000,1.00000,1.04988,1.00000
2.22266,0.88708,9.81263,0.94990,2.30742,0.85080,2.00000,1.00000,1.04988,1.00000
2.22740,0.89379,9.93742,0.94997,2.31514,0.86050,2.00000,1.00000,1.04988,1.00000
2.23213,0.90027,10.06222,0.95000,2.32287,0.86971,2.00000,1.00000,1.04988,1.00000
2.23687,0.90652,10.18701,0.95002,2.33059,0.87843,2.00000,1.00000,1.04988,1.00000
2.24160,0.91253,10.31181,0.95006,2.33831,0.88668,2.00000,1.00000,1.04988,1.00000
2.24634,0.91829,10.43660,0.95016,2.34603,0.89447,2.00000,1.00000,1.04988,1.00000
2.25108,0.92380,10.56139,0.95039,2.35376,0.90182,2.00000,1.00000,1.04988,1.00000
2.25581,0.92905,10.68619,0.95084,2.36148,0.90872,2.00000,1.00000,1.04988,1.00000
2.26055,0.93404,10.81098,0.95159,2.36920,0.91519,2.00000,1.00000,1.04988,1.00000
2.26528,0.93874,10.93577,0.95268,2.37692,0.92122,2.00000,1.00000,1.04988,1.00000
2.27002,0.94315,11.06057,0.95407,2.38465,0.92683,2.00000,1.00000,1.04988,1.00000
2.27476,0.94726,11.18536,0.95560,2.39237,0.93202,2.00000,1.00000,1.04988,1.00000
2.27949,0.95107,11.31016,0.95709,2.40009,0.93681,2.00000,1.00000,1.04988,1.00000
2.28423,0.95458,11.43495,0.95842,2.40782,0.94123,2.00000,1.00000,1.04988,1.00000
2.28896,0.95780,11.55974,0.95961,2.41554,0.94528,2.00000,1.00000,1.04988,1.00000
2.29370,0.96075,11.68454,0.96082,2.42326,0.94899,2.00000,1.00000,1.04988,1.00000
2.29844,0.96343,11.80933,0.96229,2.43098,0.95240,2.00000,1.00000,1.04988,1.00000
2.30317,0.96588,11.93412,0.96422,2.43871,0.95551,2.00000,1.00000,1.04988,1.00000
2.30791,0.96812,12.05892,0.96667,2.44643,0.95837,2.00000,1.00000,1.04988,1.00000
2.31264,0.97019,12.18371,0.96949,2.45415,0.96099,2.00000,1.00000,1.04988,1.00000
2.31738,0.97210,12.30851,0.97236,2.46187,0.96340,2.00000,1.00000,1.04988,1.00000
2.32212,0.97389,12.43330,0.97497,2.46960,0.96562,2.00000,1.00000,1.04988,1.00000
2.32685,0.97558,12.55809,0.97711,2.47732,0.96766,2.00000,1.00000,1.04988,1.00000
2.33159,0.97718,12.68289,0.97875,2.48504,0.96956,2.00000,1.00000,1.04988,1.00000
2.33632,0.97870,12.80768,0.98006,2.49277,0.97131,2.00000,1.00000,1.04988,1.00000
2.34106,0.98014,12.93248,0.98128,2.50049,0.97295,2.00000,1.00000,1.04988,1.00000
2.34580,0.98152,13.05727,0.98259,2.50821,0.97449,2.00000,1.00000,1.04988,1.00000
2.35053,0.98281,13.18206,0.98407,2.51593,0.97595,2.00000,1.00000,1.04988,1.00000
2.35527,0.98404,13.30686,0.98561,2.52366,0.97735,2.00000,1.00000,1.04988,1.00000
2.36001,0.98519,13.43165,0.98704,2.53138,0.97871,2.00000,1.00000,1.04988,1.00000
2.36474,0.98626,13.55644,0.98821,2.53910,0.98003,2.00000,1.00000,1.04988,1.00000
2.36948,0.98727,13.68124,0.98903,2.54682,0.98134,2.00000,1.00000,1.04988,1.00000
2.37421,0.98822,13.80603,0.98954,2.55455,0.98265,2.00000,1.00000,1.04988,1.00000
2.37895,0.98911,13.93083,0.98980,2.56227,0.98396,2.00000,1.00000,1.04988,1.00000
2.38369,0.98996,14.05562,0.98993,2.56999,0.98528,2.00000,1.00000,1.04988,1.00000
2.38842,0.99078,14.18041,0.98998,2.57772,0.98660,2.00000,1.00000,1.04988,1.00000
2.39316,0.99158,14.30521,0.98999,2.58544,0.98791,2.00000,1.00000,1.04988,1.00000
2.39789,0.99236,14.43000,0.99000,2.59316,0.98921,2.00000,1.00000,1.04988,1.00000
2.40263,0.99312,14.55480,0.99000,2.60088,0.99048,2.00000,1.00000,1.04988,1.00000
2.40737,0.99388,14.67959,0.99000,2.60861,0.99171,2.00000,1.00000,1.04988,1.00000
2.41210,0.99461,14.80438,0.99000,2.61633,0.99287,2.00000,1.00000,1.04988,1.00000
2.41684,0.99532,14.92918,0.99000,2.62405,0.99396,2.00000,1.00000,1.04988,1.00000
2.42157,0.99600,15.05397,0.99000,2.63177,0.99495,2.00000,1.00000,1.04988,1.00000
2.42631,0.99663,15.17876,0.99001,2.63950,0.99585,2.00000,1.00000,1.04988,1.00000
2.43105,0.99721,15.30356,0.99003,2.64722,0.99664,2.00000,1.00000,1.04988,1.00000
2.43578,0.99773,15.42835,0.99010,2.65494,0.99733,2.00000,1.00000,1.04988,1.00000
2.44052,0.99819,15.55315,0.99025,2.66267,0.99791,2.00000,1.00000,1.04988,1.00000
2.44525,0.99859,15.67794,0.99058,2.67039,0.99840,2.00000,1.00000,1.04988,1.00000
2.44999,0.99892,15.80273,0.99117,2.67811,0.99879,2.00000,1.00000,1.04988,1.00000
2.45473,0.99919,15.92753,0.99209,2.68583,0.99911,2.00000,1.00000,1.04988,1.00000
2.45946,0.99940,16.05232,0.99334,2.69356,0.99935,2.00000,1.00000,1.04988,1.00000
2.46420,0.99957,16.17712,0.99481,2.70128,0.99954,2.00000,1.00000,1.04988,1.00000
2.46893,0.99970,16.30191,0.99630,2.70900,0.99968,2.00000,1.00000,1.04988,1.00000
2.47367,0.99979,16.42670,0.99762,2.71672,0.99978,2.00000,1.00000,1.04988,1.00000
2.47841,0.99986,16.55150,0.99863,2.72445,0.99985,2.00000,1.00000,1.04988,1.00000
2.48314,0.99991,16.67629,0.99930,2.73217,0.99990,2.00000,1.00000,1.04988,1.00000
2.48788,0.99994,16.80108,0.99968,2.73989,0.99994,2.00000,1.00000,1.04988,1.00000
2.49261,0.99996,16.92588,0.99987,2.74762,0.99996,2.00000,1.00000,1.04988,1.00000
2.49735,0.99998,17.05067,0.99996,2.75534,0.99998,2.00000,1.00000,1.04988,1.00000
2.50209,0.99999,17.17547,0.99999,2.76306,0.99999,2.00000,1.00000,1.04988,1.00000


==> data/output_rbf_en_evo_02x01.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,11.06701,0,28.60027,0,-6.46624,0,6.85440,0,17.38265,0,-3.67385,0,1104.68983,0,8605.46731,0,-6396.08765,0,0.50000,0,0.50000
25,0.59509,25,0.67337,25,0.51680,25,2.12680,25,8.33892,25,-4.08531,25,50.30569,25,303.53299,25,-202.92162,25,0.50000,25,0.50000
50,0.57247,50,0.65352,50,0.49141,50,0.53573,50,0.59671,50,0.47474,50,0.51990,50,0.52960,50,0.51020,50,0.50000,50,0.50000
75,0.55108,75,0.62730,75,0.47487,75,0.52107,75,0.53133,75,0.51080,75,0.51890,75,0.52944,75,0.50837,75,0.50000,75,0.50000
100,0.54724,100,0.62322,100,0.47126,100,0.52123,100,0.53119,100,0.51127,100,0.51807,100,0.52749,100,0.50866,100,0.50000,100,0.50000
125,0.54666,125,0.62183,125,0.47149,125,0.51952,125,0.52930,125,0.50973,125,0.51888,125,0.52814,125,0.50962,125,0.50000,125,0.50000
150,0.54308,150,0.61563,150,0.47054,150,0.52178,150,0.53148,150,0.51209,150,0.51629,150,0.52482,150,0.50776,150,0.50000,150,0.50000
175,0.54296,175,0.61497,175,0.47094,175,0.52062,175,0.53079,175,0.51044,175,0.51785,175,0.52607,175,0.50962,175,0.50000,175,0.50000
200,0.54247,200,0.61248,200,0.47246,200,0.51914,200,0.52826,200,0.51001,200,0.51757,200,0.52671,200,0.50843,200,0.50000,200,0.50000
225,0.54301,225,0.61433,225,0.47169,225,0.52045,225,0.53004,225,0.51086,225,0.51699,225,0.52602,225,0.50797,225,0.50000,225,0.50000
250,0.53964,250,0.60894,250,0.47034,250,0.51805,250,0.52651,250,0.50960,250,0.51759,250,0.52653,250,0.50864,250,0.50000,250,0.50000
275,0.54117,275,0.61295,275,0.46939,275,0.52044,275,0.52951,275,0.51137,275,0.51739,275,0.52641,275,0.50838,275,0.50000,275,0.50000
300,0.54024,300,0.61465,300,0.46584,300,0.51991,300,0.53002,300,0.50980,300,0.51927,300,0.52780,300,0.51075,300,0.50000,300,0.50000
325,0.53764,325,0.60751,325,0.46777,325,0.52070,325,0.53102,325,0.51039,325,0.51695,325,0.52467,325,0.50922,325,0.50000,325,0.50000
350,0.53974,350,0.61060,350,0.46887,350,0.52119,350,0.53293,350,0.50944,350,0.51818,350,0.52704,350,0.50932,350,0.50000,350,0.50000
375,0.53977,375,0.61215,375,0.46739,375,0.51887,375,0.52908,375,0.50866,375,0.51702,375,0.52480,375,0.50924,375,0.50000,375,0.50000
400,0.54028,400,0.61243,400,0.46813,400,0.51810,400,0.52569,400,0.51051,400,0.51836,400,0.52773,400,0.50900,400,0.50000,400,0.50000
425,0.54169,425,0.61563,425,0.46775,425,0.51813,425,0.52661,425,0.50964,425,0.51705,425,0.52460,425,0.50951,425,0.50000,425,0.50000
450,0.53931,450,0.60840,450,0.47021,450,0.51926,450,0.52830,450,0.51022,450,0.51716,450,0.52603,450,0.50829,450,0.50000,450,0.50000
475,0.54071,475,0.61123,475,0.47019,475,0.52044,475,0.52989,475,0.51098,475,0.51619,475,0.52424,475,0.50815,475,0.50000,475,0.50000
500,0.54056,500,0.61170,500,0.46942,500,0.51854,500,0.52767,500,0.50940,500,0.51765,500,0.52655,500,0.50876,500,0.50000,500,0.50000
525,0.54029,525,0.61192,525,0.46865,525,0.51807,525,0.52675,525,0.50940,525,0.51762,525,0.52609,525,0.50915,525,0.50000,525,0.50000
550,0.53964,550,0.60995,550,0.46932,550,0.51932,550,0.52898,550,0.50967,550,0.51651,550,0.52419,550,0.50884,550,0.50000,550,0.50000
575,0.53874,575,0.60904,575,0.46844,575,0.51757,575,0.52446,575,0.51069,575,0.51722,575,0.52572,575,0.50871,575,0.50000,575,0.50000
600,0.54039,600,0.61106,600,0.46972,600,0.51806,600,0.52621,600,0.50992,600,0.51632,600,0.52361,600,0.50903,600,0.50000,600,0.50000
625,0.53969,625,0.61153,625,0.46785,625,0.51715,625,0.52550,625,0.50881,625,0.51619,625,0.52355,625,0.50883,625,0.50000,625,0.50000
650,0.54015,650,0.61055,650,0.46975,650,0.51813,650,0.52618,650,0.51007,650,0.51523,650,0.52148,650,0.50899,650,0.50000,650,0.50000
675,0.53883,675,0.60582,675,0.47184,675,0.51917,675,0.52872,675,0.50962,675,0.51488,675,0.52149,675,0.50828,675,0.50000,675,0.50000
700,0.53833,700,0.60875,700,0.46791,700,0.51829,700,0.52737,700,0.50922,700,0.51686,700,0.52475,700,0.50898,700,0.50000,700,0.50000
725,0.54062,725,0.61055,725,0.47069,725,0.51755,725,0.52587,725,0.50922,725,0.51659,725,0.52471,725,0.50847,725,0.50000,725,0.50000
750,0.53906,750,0.61074,750,0.46738,750,0.51592,750,0.52397,750,0.50787,750,0.51617,750,0.52299,750,0.50935,750,0.50000,750,0.50000
775,0.53826,775,0.60794,775,0.46859,775,0.51856,775,0.52684,775,0.51029,775,0.51580,775,0.52282,775,0.50877,775,0.50000,775,0.50000
800,0.53830,800,0.60699,800,0.46962,800,0.51798,800,0.52560,800,0.51036,800,0.51680,800,0.52554,800,0.50806,800,0.50000,800,0.50000
825,0.53913,825,0.61043,825,0.46783,825,0.51750,825,0.52655,825,0.50845,825,0.51713,825,0.52628,825,0.50798,825,0.50000,825,0.50000
850,0.53813,850,0.60938,850,0.46687,850,0.51638,850,0.52399,850,0.50878,850,0.51606,850,0.52510,850,0.50701,850,0.50000,850,0.50000
875,0.53860,875,0.61146,875,0.46574,875,0.51726,875,0.52572,875,0.50880,875,0.51648,875,0.52537,875,0.50759,875,0.50000,875,0.50000
900,0.53750,900,0.60975,900,0.46524,900,0.51676,900,0.52463,900,0.50889,900,0.51531,900,0.52309,900,0.50754,900,0.50000,900,0.50000
925,0.53859,925,0.60802,925,0.46916,925,0.51984,925,0.52895,925,0.51073,925,0.51646,925,0.52664,925,0.50628,925,0.50000,925,0.50000
950,0.53764,950,0.60805,950,0.46723,950,0.51798,950,0.52658,950,0.50937,950,0.51681,950,0.52510,950,0.50852,950,0.50000,950,0.50000
975,0.53830,975,0.60987,975,0.46672,975,0.51645,975,0.52459,975,0.50831,975,0.51579,975,0.52460,975,0.50697,975,0.50000,975,0.50000
1000,0.53942,1000,0.61013,1000,0.46870,1000,0.51698,1000,0.52500,1000,0.50896,1000,0.51535,1000,0.52261,1000,0.50809,1000,0.50000,1000,0.50000
1025,0.53698,1025,0.60724,1025,0.46671,1025,0.51673,1025,0.52446,1025,0.50899,1025,0.51551,1025,0.52262,1025,0.50840,1025,0.50000,1025,0.50000
1050,0.53800,1050,0.61077,1050,0.46522,1050,0.51695,1050,0.52528,1050,0.50861,1050,0.51602,1050,0.52443,1050,0.50760,1050,0.50000,1050,0.50000
1075,0.53777,1075,0.60696,1075,0.46858,1075,0.51601,1075,0.52418,1075,0.50784,1075,0.51542,1075,0.52255,1075,0.50829,1075,0.50000,1075,0.50000
1100,0.53781,1100,0.60942,1100,0.46620,1100,0.51687,1100,0.52474,1100,0.50900,1100,0.51623,1100,0.52470,1100,0.50776,1100,0.50000,1100,0.50000
1125,0.53706,1125,0.60511,1125,0.46902,1125,0.51622,1125,0.52575,1125,0.50669,1125,0.51474,1125,0.52162,1125,0.50785,1125,0.50000,1125,0.50000
1150,0.53759,1150,0.60822,1150,0.46697,1150,0.51551,1150,0.52302,1150,0.50800,1150,0.51612,1150,0.52374,1150,0.50851,1150,0.50000,1150,0.50000
1175,0.53660,1175,0.60709,1175,0.46611,1175,0.51533,1175,0.52397,1175,0.50668,1175,0.51669,1175,0.52539,1175,0.50799,1175,0.50000,1175,0.50000
1200,0.53888,1200,0.60908,1200,0.46868,1200,0.51579,1200,0.52453,1200,0.50706,1200,0.51647,1200,0.52396,1200,0.50897,1200,0.50000,1200,0.50000
1225,0.53798,1225,0.60808,1225,0.46787,1225,0.51577,1225,0.52279,1225,0.50874,1225,0.51605,1225,0.52480,1225,0.50731,1225,0.50000,1225,0.50000
1250,0.53901,1250,0.61205,1250,0.46596,1250,0.51594,1250,0.52370,1250,0.50818,1250,0.51605,1250,0.52409,1250,0.50801,1250,0.50000,1250,0.50000
1275,0.53754,1275,0.61046,1275,0.46461,1275,0.51576,1275,0.52324,1275,0.50828,1275,0.51509,1275,0.52348,1275,0.50670,1275,0.50000,1275,0.50000
1300,0.53694,1300,0.60713,1300,0.46675,1300,0.51598,1300,0.52391,1300,0.50806,1300,0.51547,1300,0.52364,1300,0.50730,1300,0.50000,1300,0.50000
1325,0.53696,1325,0.60591,1325,0.46800,1325,0.51557,1325,0.52309,1325,0.50805,1325,0.51475,1325,0.52151,1325,0.50799,1325,0.50000,1325,0.50000
1350,0.53623,1350,0.60443,1350,0.46803,1350,0.51773,1350,0.52750,1350,0.50796,1350,0.51489,1350,0.52279,1350,0.50699,1350,0.50000,1350,0.50000
1375,0.53860,1375,0.60692,1375,0.47029,1375,0.51499,1375,0.52245,1375,0.50754,1375,0.51591,1375,0.52303,1375,0.50879,1375,0.50000,1375,0.50000
1400,0.53694,1400,0.60794,1400,0.46594,1400,0.51590,1400,0.52357,1400,0.50823,1400,0.51528,1400,0.52265,1400,0.50791,1400,0.50000,1400,0.50000
1425,0.53724,1425,0.61167,1425,0.46281,1425,0.51594,1425,0.52269,1425,0.50919,1425,0.51505,1425,0.52152,1425,0.50858,1425,0.50000,1425,0.50000
1450,0.53725,1450,0.60624,1450,0.46826,1450,0.51663,1450,0.52632,1450,0.50694,1450,0.51566,1450,0.52429,1450,0.50702,1450,0.50000,1450,0.50000
1475,0.53705,1475,0.60652,1475,0.46759,1475,0.51416,1475,0.52111,1475,0.50721,1475,0.51695,1475,0.52468,1475,0.50922,1475,0.50000,1475,0.50000
1500,0.53725,1500,0.60898,1500,0.46552,1500,0.51692,1500,0.52494,1500,0.50890,1500,0.51553,1500,0.52269,1500,0.50838,1500,0.50000,1500,0.50000
1525,0.53558,1525,0.60593,1525,0.46523,1525,0.51717,1525,0.52540,1525,0.50894,1525,0.51626,1525,0.52346,1525,0.50907,1525,0.50000,1525,0.50000
1550,0.53641,1550,0.60532,1550,0.46750,1550,0.51612,1550,0.52487,1550,0.50736,1550,0.51368,1550,0.52066,1550,0.50671,1550,0.50000,1550,0.50000
1575,0.53758,1575,0.60785,1575,0.46732,1575,0.51595,1575,0.52362,1575,0.50829,1575,0.51423,1575,0.52158,1575,0.50687,1575,0.50000,1575,0.50000
1600,0.53692,1600,0.60659,1600,0.46726,1600,0.51616,1600,0.52358,1600,0.50873,1600,0.51503,1600,0.52246,1600,0.50761,1600,0.50000,1600,0.50000
1625,0.53569,1625,0.60495,1625,0.46644,1625,0.51540,1625,0.52199,1625,0.50880,1625,0.51538,1625,0.52243,1625,0.50832,1625,0.50000,1625,0.50000
1650,0.53605,1650,0.60616,1650,0.46594,1650,0.51473,1650,0.52305,1650,0.50641,1650,0.51523,1650,0.52230,1650,0.50817,1650,0.50000,1650,0.50000
1675,0.53757,1675,0.60861,1675,0.46652,1675,0.51475,1675,0.52273,1675,0.50676,1675,0.51545,1675,0.52256,1675,0.50834,1675,0.50000,1675,0.50000
1700,0.53612,1700,0.60700,1700,0.46524,1700,0.51477,1700,0.52212,1700,0.50743,1700,0.51303,1700,0.51900,1700,0.50706,1700,0.50000,1700,0.50000
1725,0.53711,1725,0.60777,1725,0.46645,1725,0.51522,1725,0.52257,1725,0.50787,1725,0.51422,1725,0.52031,1725,0.50812,1725,0.50000,1725,0.50000
1750,0.53637,1750,0.60550,1750,0.46724,1750,0.51629,1750,0.52413,1750,0.50845,1750,0.51439,1750,0.52244,1750,0.50635,1750,0.50000,1750,0.50000
1775,0.53680,1775,0.60519,1775,0.46841,1775,0.51445,1775,0.52194,1775,0.50695,1775,0.51452,1775,0.52267,1775,0.50638,1775,0.50000,1775,0.50000
1800,0.53684,1800,0.60827,1800,0.46541,1800,0.51562,1800,0.52375,1800,0.50748,1800,0.51489,1800,0.52183,1800,0.50794,1800,0.50000,1800,0.50000
1825,0.53560,1825,0.60575,1825,0.46544,1825,0.51598,1825,0.52349,1825,0.50848,1825,0.51525,1825,0.52307,1825,0.50744,1825,0.50000,1825,0.50000
1850,0.53785,1850,0.60848,1850,0.46723,1850,0.51451,1850,0.52139,1850,0.50763,1850,0.51521,1850,0.52281,1850,0.50762,1850,0.50000,1850,0.50000
1875,0.53848,1875,0.61025,1875,0.46672,1875,0.51440,1875,0.52153,1875,0.50728,1875,0.51460,1875,0.52202,1875,0.50718,1875,0.50000,1875,0.50000
1900,0.53578,1900,0.60405,1900,0.46751,1900,0.51617,1900,0.52388,1900,0.50846,1900,0.51383,1900,0.52098,1900,0.50669,1900,0.50000,1900,0.50000
1925,0.53648,1925,0.60789,1925,0.46507,1925,0.51533,1925,0.52257,1925,0.50808,1925,0.51561,1925,0.52336,1925,0.50786,1925,0.50000,1925,0.50000
1950,0.53608,1950,0.60567,1950,0.46650,1950,0.51453,1950,0.52216,1950,0.50689,1950,0.51516,1950,0.52327,1950,0.50705,1950,0.50000,1950,0.50000
1975,0.53531,1975,0.60291,1975,0.46770,1975,0.51560,1975,0.52248,1975,0.50871,1975,0.51520,1975,0.52381,1975,0.50660,1975,0.50000,1975,0.50000
2000,0.53459,2000,0.60661,2000,0.46258,2000,0.51643,2000,0.52435,2000,0.50851,2000,0.51337,2000,0.51974,2000,0.50700,2000,0.50000,2000,0.50000
2025,0.53424,2025,0.60358,2025,0.46491,2025,0.51584,2025,0.52301,2025,0.50866,2025,0.51318,2025,0.51988,2025,0.50648,2025,0.50000,2025,0.50000
2050,0.53616,2050,0.60874,2050,0.46358,2050,0.51433,2050,0.52181,2050,0.50684,2050,0.51456,2050,0.52121,2050,0.50791,2050,0.50000,2050,0.50000
2075,0.53515,2075,0.60601,2075,0.46429,2075,0.51656,2075,0.52427,2075,0.50886,2075,0.51530,2075,0.52174,2075,0.50885,2075,0.50000,2075,0.50000
2100,0.53454,2100,0.60395,2100,0.46514,2100,0.51491,2100,0.52276,2100,0.50706,2100,0.51459,2100,0.52243,2100,0.50674,2100,0.50000,2100,0.50000
2125,0.53636,2125,0.60961,2125,0.46310,2125,0.51560,2125,0.52351,2125,0.50770,2125,0.51375,2125,0.52055,2125,0.50694,2125,0.50000,2125,0.50000
2150,0.53767,2150,0.60869,2150,0.46665,2150,0.51416,2150,0.52127,2150,0.50706,2150,0.51401,2150,0.52118,2150,0.50683,2150,0.50000,2150,0.50000
2175,0.53591,2175,0.60839,2175,0.46342,2175,0.51539,2175,0.52299,2175,0.50778,2175,0.51454,2175,0.52145,2175,0.50762,2175,0.50000,2175,0.50000
2200,0.53496,2200,0.60461,2200,0.46531,2200,0.51478,2200,0.52270,2200,0.50686,2200,0.51267,2200,0.51913,2200,0.50622,2200,0.50000,2200,0.50000
2225,0.53624,2225,0.60625,2225,0.46622,2225,0.51584,2225,0.52339,2225,0.50829,2225,0.51381,2225,0.52101,2225,0.50661,2225,0.50000,2225,0.50000
2250,0.53447,2250,0.60369,2250,0.46526,2250,0.51486,2250,0.52198,2250,0.50773,2250,0.51392,2250,0.52078,2250,0.50706,2250,0.50000,2250,0.50000
2275,0.53423,2275,0.60280,2275,0.46566,2275,0.51350,2275,0.52011,2275,0.50688,2275,0.51352,2275,0.52090,2275,0.50615,2275,0.50000,2275,0.50000
2300,0.53530,2300,0.60378,2300,0.46682,2300,0.51409,2300,0.52104,2300,0.50714,2300,0.51410,2300,0.52006,2300,0.50815,2300,0.50000,2300,0.50000
2325,0.53660,2325,0.60741,2325,0.46579,2325,0.51448,2325,0.52110,2325,0.50785,2325,0.51277,2325,0.51939,2325,0.50614,2325,0.50000,2325,0.50000
2350,0.53611,2350,0.60644,2350,0.46579,2350,0.51401,2350,0.52117,2350,0.50685,2350,0.51335,2350,0.51965,2350,0.50705,2350,0.50000,2350,0.50000
2375,0.53539,2375,0.60484,2375,0.46593,2375,0.51408,2375,0.52067,2375,0.50748,2375,0.51337,2375,0.52042,2375,0.50632,2375,0.50000,2375,0.50000
2400,0.53655,2400,0.60622,2400,0.46689,2400,0.51372,2400,0.51972,2400,0.50773,2400,0.51352,2400,0.51964,2400,0.50739,2400,0.50000,2400,0.50000
2425,0.53530,2425,0.60339,2425,0.46720,2425,0.51455,2425,0.52177,2425,0.50733,2425,0.51457,2425,0.52099,2425,0.50815,2425,0.50000,2425,0.50000
2450,0.53598,2450,0.60590,2450,0.46605,2450,0.51515,2450,0.52178,2450,0.50853,2450,0.51332,2450,0.51930,2450,0.50733,2450,0.50000,2450,0.50000
2475,0.53670,2475,0.60828,2475,0.46513,2475,0.51447,2475,0.52174,2475,0.50720,2475,0.51459,2475,0.52219,2475,0.50699,2475,0.50000,2475,0.50000
2500,0.53473,2500,0.60705,2500,0.46240,2500,0.51467,2500,0.52234,2500,0.50701,2500,0.51269,2500,0.51909,2500,0.50629,2500,0.50000,2500,0.50000
2525,0.53449,2525,0.60499,2525,0.46399,2525,0.51503,2525,0.52238,2525,0.50768,2525,0.51268,2525,0.51930,2525,0.50605,2525,0.50000,2525,0.50000
2550,0.53657,2550,0.60631,2550,0.46682,2550,0.51359,2550,0.52063,2550,0.50654,2550,0.51385,2550,0.52087,2550,0.50682,2550,0.50000,2550,0.50000
2575,0.53398,2575,0.60470,2575,0.46325,2575,0.51390,2575,0.52097,2575,0.50683,2575,0.51486,2575,0.52252,2575,0.50719,2575,0.50000,2575,0.50000
2600,0.53533,2600,0.60608,2600,0.46458,2600,0.51574,2600,0.52307,2600,0.50842,2600,0.51386,2600,0.52086,2600,0.50687,2600,0.50000,2600,0.50000
2625,0.53481,2625,0.60603,2625,0.46358,2625,0.51424,2625,0.52064,2625,0.50785,2625,0.51445,2625,0.52168,2625,0.50723,2625,0.50000,2625,0.50000
2650,0.53456,2650,0.60698,2650,0.46215,2650,0.51528,2650,0.52215,2650,0.50840,2650,0.51332,2650,0.51956,2650,0.50708,2650,0.50000,2650,0.50000
2675,0.53618,2675,0.60756,2675,0.46480,2675,0.51417,2675,0.52096,2675,0.50739,2675,0.51267,2675,0.51838,2675,0.50697,2675,0.50000,2675,0.50000
2700,0.53581,2700,0.60550,2700,0.46612,2700,0.51467,2700,0.52151,2700,0.50783,2700,0.51449,2700,0.52136,2700,0.50763,2700,0.50000,2700,0.50000
2725,0.53584,2725,0.60522,2725,0.46646,2725,0.51450,2725,0.52142,2725,0.50758,2725,0.51461,2725,0.52172,2725,0.50750,2725,0.50000,2725,0.50000
2750,0.53416,2750,0.60317,2750,0.46515,2750,0.51336,2750,0.51998,2750,0.50673,2750,0.51257,2750,0.51819,2750,0.50696,2750,0.50000,2750,0.50000
2775,0.53616,2775,0.60677,2775,0.46554,2775,0.51308,2775,0.51909,2775,0.50706,2775,0.51258,2775,0.51901,2775,0.50616,2775,0.50000,2775,0.50000
2800,0.53620,2800,0.60585,2800,0.46654,2800,0.51454,2800,0.52143,2800,0.50765,2800,0.51522,2800,0.52278,2800,0.50766,2800,0.50000,2800,0.50000
2825,0.53496,2825,0.60438,2825,0.46553,2825,0.51513,2825,0.52242,2825,0.50784,2825,0.51406,2825,0.52126,2825,0.50686,2825,0.50000,2825,0.50000
2850,0.53510,2850,0.60539,2850,0.46481,2850,0.51298,2850,0.51943,2850,0.50653,2850,0.51298,2850,0.51954,2850,0.50642,2850,0.50000,2850,0.50000
2875,0.53509,2875,0.60514,2875,0.46504,2875,0.51459,2875,0.52274,2875,0.50644,2875,0.51231,2875,0.51866,2875,0.50595,2875,0.50000,2875,0.50000
2900,0.53429,2900,0.60575,2900,0.46283,2900,0.51338,2900,0.51966,2900,0.50710,2900,0.51300,2900,0.51859,2900,0.50741,2900,0.50000,2900,0.50000
2925,0.53479,2925,0.60518,2925,0.46440,2925,0.51417,2925,0.52135,2925,0.50698,2925,0.51381,2925,0.52040,2925,0.50721,2925,0.50000,2925,0.50000
2950,0.53453,2950,0.60240,2950,0.46667,2950,0.51373,2950,0.52047,2950,0.50700,2950,0.51321,2950,0.52047,2950,0.50595,2950,0.50000,2950,0.50000
2975,0.53530,2975,0.60426,2975,0.46634,2975,0.51426,2975,0.52031,2975,0.50822,2975,0.51270,2975,0.51857,2975,0.50682,2975,0.50000,2975,0.50000
3000,0.53360,3000,0.60312,3000,0.46409,3000,0.51342,3000,0.52037,3000,0.50647,3000,0.51299,3000,0.51865,3000,0.50732,3000,0.50000,3000,0.50000


==> data/output_rbf_en_evo_04x02.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,32.77829,0,59.23765,0,6.31893,0,15.84812,0,29.10997,0,2.58626,0,168.72480,0,388.32598,0,-50.87638,0,1.00000,0,0.77380
25,2.15342,25,2.84641,25,1.46043,25,170.36209,25,393.50143,25,-52.77724,25,149.91838,25,1141.23000,25,-841.39324,25,1.00000,25,0.77380
50,1.65969,50,1.91976,50,1.39961,50,17.73912,50,62.51891,50,-27.04068,50,2.38800,50,3.65401,50,1.12198,50,1.00000,50,0.77380
75,1.52922,75,1.67202,75,1.38642,75,2.56481,75,6.91462,75,-1.78500,75,1.70187,75,1.99340,75,1.41035,75,1.00000,75,0.77380
100,1.46759,100,1.59511,100,1.34007,100,1.46634,100,1.70297,100,1.22971,100,1.51572,100,1.71279,100,1.31866,100,1.00000,100,0.77380
125,1.41768,125,1.52166,125,1.31369,125,1.33917,125,1.49217,125,1.18617,125,1.41656,125,1.55334,125,1.27978,125,1.00000,125,0.77380
150,1.37746,150,1.47313,150,1.28178,150,1.26976,150,1.38472,150,1.15481,150,1.35122,150,1.46974,150,1.23271,150,1.00000,150,0.77380
175,1.35488,175,1.44672,175,1.26305,175,1.23868,175,1.34478,175,1.13258,175,1.31634,175,1.41880,175,1.21388,175,1.00000,175,0.77380
200,1.34162,200,1.44658,200,1.23665,200,1.20101,200,1.29292,200,1.10909,200,1.30794,200,1.40840,200,1.20748,200,1.00000,200,0.77380
225,1.32503,225,1.40712,225,1.24294,225,1.18109,225,1.28343,225,1.07875,225,1.29134,225,1.38494,225,1.19775,225,1.00000,225,0.77380
250,1.32026,250,1.41129,250,1.22922,250,1.16349,250,1.25384,250,1.07314,250,1.26886,250,1.34781,250,1.18992,250,1.00000,250,0.77380
275,1.30034,275,1.39230,275,1.20839,275,1.16502,275,1.25146,275,1.07857,275,1.26347,275,1.35387,275,1.17306,275,1.00000,275,0.77380
300,1.30589,300,1.40300,300,1.20878,300,1.14669,300,1.23308,300,1.06031,300,1.25478,300,1.33757,300,1.17200,300,1.00000,300,0.77380
325,1.29028,325,1.37397,325,1.20660,325,1.13753,325,1.22091,325,1.05416,325,1.24799,325,1.32895,325,1.16703,325,1.00000,325,0.77380
350,1.28649,350,1.36677,350,1.20620,350,1.12909,350,1.20904,350,1.04914,350,1.24369,350,1.31733,350,1.17005,350,1.00000,350,0.77380
375,1.28981,375,1.37584,375,1.20378,375,1.12035,375,1.20116,375,1.03955,375,1.23646,375,1.31791,375,1.15501,375,1.00000,375,0.77380
400,1.27841,400,1.35651,400,1.20031,400,1.11128,400,1.18213,400,1.04042,400,1.22198,400,1.29322,400,1.15074,400,1.00000,400,0.77380
425,1.27325,425,1.35531,425,1.19119,425,1.10686,425,1.17575,425,1.03797,425,1.22774,425,1.29369,425,1.16179,425,1.00000,425,0.77380
450,1.26836,450,1.34741,450,1.18931,450,1.10788,450,1.17109,450,1.04467,450,1.21385,450,1.29263,450,1.13507,450,1.00000,450,0.77380
475,1.25938,475,1.33221,475,1.18656,475,1.10007,475,1.16421,475,1.03592,475,1.21764,475,1.30081,475,1.13446,475,1.00000,475,0.77380
500,1.26081,500,1.33255,500,1.18906,500,1.09838,500,1.16627,500,1.03050,500,1.20563,500,1.28039,500,1.13087,500,1.00000,500,0.77380
525,1.25245,525,1.32845,525,1.17645,525,1.09870,525,1.16716,525,1.03024,525,1.20692,525,1.28211,525,1.13174,525,1.00000,525,0.77380
550,1.25223,550,1.31867,550,1.18579,550,1.09086,550,1.15788,550,1.02384,550,1.20718,550,1.28650,550,1.12787,550,1.00000,550,0.77380
575,1.24767,575,1.32274,575,1.17260,575,1.08112,575,1.14416,575,1.01809,575,1.19394,575,1.27304,575,1.11483,575,1.00000,575,0.77380
600,1.23839,600,1.29979,600,1.17700,600,1.08101,600,1.14588,600,1.01615,600,1.19344,600,1.26510,600,1.12177,600,1.00000,600,0.77380
625,1.24492,625,1.31054,625,1.17929,625,1.08015,625,1.14324,625,1.01707,625,1.18780,625,1.25717,625,1.11843,625,1.00000,625,0.77380
650,1.24593,650,1.30755,650,1.18430,650,1.07973,650,1.14467,650,1.01478,650,1.19465,650,1.26074,650,1.12856,650,1.00000,650,0.77380
675,1.24101,675,1.30741,675,1.17461,675,1.07797,675,1.14316,675,1.01278,675,1.18569,675,1.25353,675,1.11786,675,1.00000,675,0.77380
700,1.24095,700,1.30444,700,1.17746,700,1.07646,700,1.14094,700,1.01198,700,1.18186,700,1.24497,700,1.11875,700,1.00000,700,0.77380
725,1.23598,725,1.30138,725,1.17057,725,1.07476,725,1.13267,725,1.01685,725,1.19102,725,1.26326,725,1.11877,725,1.00000,725,0.77380
750,1.22235,750,1.27633,750,1.16836,750,1.06569,750,1.12520,750,1.00617,750,1.18403,750,1.25383,750,1.11422,750,1.00000,750,0.77380
775,1.22314,775,1.27431,775,1.17197,775,1.06950,775,1.12814,775,1.01086,775,1.18020,775,1.24665,775,1.11374,775,1.00000,775,0.77380
800,1.22791,800,1.28955,800,1.16628,800,1.06320,800,1.11372,800,1.01267,800,1.18145,800,1.24518,800,1.11772,800,1.00000,800,0.77380
825,1.21890,825,1.26939,825,1.16842,825,1.06340,825,1.11408,825,1.01272,825,1.17546,825,1.23935,825,1.11156,825,1.00000,825,0.77380
850,1.22285,850,1.27745,850,1.16826,850,1.06129,850,1.11286,850,1.00972,850,1.17251,850,1.23244,850,1.11257,850,1.00000,850,0.77380
875,1.21544,875,1.27440,875,1.15648,875,1.05459,875,1.10010,875,1.00908,875,1.16677,875,1.23114,875,1.10240,875,1.00000,875,0.77380
900,1.22876,900,1.27990,900,1.17761,900,1.05344,900,1.09898,900,1.00790,900,1.16521,900,1.23112,900,1.09929,900,1.00000,900,0.77380
925,1.21441,925,1.27155,925,1.15728,925,1.05718,925,1.10960,925,1.00475,925,1.16849,925,1.22622,925,1.11076,925,1.00000,925,0.77380
950,1.21791,950,1.27208,950,1.16374,950,1.05808,950,1.11372,950,1.00245,950,1.16554,950,1.22830,950,1.10279,950,1.00000,950,0.77380
975,1.21070,975,1.26089,975,1.16051,975,1.05031,975,1.09672,975,1.00390,975,1.15537,975,1.21727,975,1.09347,975,1.00000,975,0.77380
1000,1.21568,1000,1.26984,1000,1.16153,1000,1.05745,1000,1.10277,1000,1.01213,1000,1.16088,1000,1.22014,1000,1.10162,1000,1.00000,1000,0.77380
1025,1.21217,1025,1.26066,1025,1.16368,1025,1.05166,1025,1.10840,1025,0.99492,1025,1.16141,1025,1.21915,1025,1.10366,1025,1.00000,1025,0.77380
1050,1.20780,1050,1.25367,1050,1.16193,1050,1.04717,1050,1.09314,1050,1.00120,1050,1.15701,1050,1.21288,1050,1.10114,1050,1.00000,1050,0.77380
1075,1.21395,1075,1.26477,1075,1.16313,1075,1.05315,1075,1.11266,1075,0.99363,1075,1.15613,1075,1.21559,1075,1.09667,1075,1.00000,1075,0.77380
1100,1.21635,1100,1.26487,1100,1.16783,1100,1.04844,1100,1.10426,1100,0.99262,1100,1.15999,1100,1.21008,1100,1.10990,1100,1.00000,1100,0.77380
1125,1.20357,1125,1.25034,1125,1.15681,1125,1.04463,1125,1.09146,1125,0.99780,1125,1.15563,1125,1.21105,1125,1.10021,1125,1.00000,1125,0.77380
1150,1.21134,1150,1.26197,1150,1.16072,1150,1.03799,1150,1.08259,1150,0.99340,1150,1.15558,1150,1.21205,1150,1.09912,1150,1.00000,1150,0.77380
1175,1.20561,1175,1.25337,1175,1.15785,1175,1.04599,1175,1.09354,1175,0.99843,1175,1.14999,1175,1.20159,1175,1.09840,1175,1.00000,1175,0.77380
1200,1.19570,1200,1.23858,1200,1.15283,1200,1.04142,1200,1.08762,1200,0.99522,1200,1.15947,1200,1.21579,1200,1.10314,1200,1.00000,1200,0.77380
1225,1.20717,1225,1.25333,1225,1.16101,1225,1.04091,1225,1.09149,1225,0.99032,1225,1.14765,1225,1.19389,1225,1.10140,1225,1.00000,1225,0.77380
1250,1.20886,1250,1.26391,1250,1.15382,1250,1.03762,1250,1.08108,1250,0.99416,1250,1.15430,1250,1.20326,1250,1.10534,1250,1.00000,1250,0.77380
1275,1.20485,1275,1.25574,1275,1.15396,1275,1.04203,1275,1.09153,1275,0.99252,1275,1.15458,1275,1.20744,1275,1.10171,1275,1.00000,1275,0.77380
1300,1.20517,1300,1.25027,1300,1.16008,1300,1.03733,1300,1.08351,1300,0.99115,1300,1.14946,1300,1.19924,1300,1.09968,1300,1.00000,1300,0.77380
1325,1.20217,1325,1.25570,1325,1.14865,1325,1.03568,1325,1.07917,1325,0.99219,1325,1.14209,1325,1.19121,1325,1.09296,1325,1.00000,1325,0.77380
1350,1.20314,1350,1.25412,1350,1.15216,1350,1.03665,1350,1.08565,1350,0.98766,1350,1.15385,1350,1.20175,1350,1.10595,1350,1.00000,1350,0.77380
1375,1.19917,1375,1.24790,1375,1.15045,1375,1.04054,1375,1.08832,1375,0.99276,1375,1.14671,1375,1.20006,1375,1.09335,1375,1.00000,1375,0.77380
1400,1.20767,1400,1.25915,1400,1.15619,1400,1.04184,1400,1.08563,1400,0.99805,1400,1.14886,1400,1.19687,1400,1.10084,1400,1.00000,1400,0.77380
1425,1.20606,1425,1.25667,1425,1.15545,1425,1.03780,1425,1.08345,1425,0.99216,1425,1.14955,1425,1.19850,1425,1.10060,1425,1.00000,1425,0.77380
1450,1.20264,1450,1.24948,1450,1.15581,1450,1.03339,1450,1.08554,1450,0.98123,1450,1.14846,1450,1.19611,1450,1.10081,1450,1.00000,1450,0.77380
1475,1.20834,1475,1.25165,1475,1.16503,1475,1.03271,1475,1.07820,1475,0.98723,1475,1.14739,1475,1.19818,1475,1.09660,1475,1.00000,1475,0.77380
1500,1.20152,1500,1.24575,1500,1.15729,1500,1.03673,1500,1.08570,1500,0.98777,1500,1.14366,1500,1.19167,1500,1.09564,1500,1.00000,1500,0.77380
1525,1.20693,1525,1.25075,1525,1.16311,1525,1.03797,1525,1.08976,1525,0.98618,1525,1.14031,1525,1.18394,1525,1.09668,1525,1.00000,1525,0.77380
1550,1.20791,1550,1.25834,1550,1.15748,1550,1.03413,1550,1.07445,1550,0.99381,1550,1.14235,1550,1.18200,1550,1.10271,1550,1.00000,1550,0.77380
1575,1.19935,1575,1.24026,1575,1.15844,1575,1.02944,1575,1.07129,1575,0.98760,1575,1.14018,1575,1.18241,1575,1.09794,1575,1.00000,1575,0.77380
1600,1.19845,1600,1.24422,1600,1.15269,1600,1.02402,1600,1.06612,1600,0.98192,1600,1.13926,1600,1.18394,1600,1.09459,1600,1.00000,1600,0.77380
1625,1.19657,1625,1.24388,1625,1.14927,1625,1.03077,1625,1.07570,1625,0.98585,1625,1.14075,1625,1.18391,1625,1.09759,1625,1.00000,1625,0.77380
1650,1.19239,1650,1.23910,1650,1.14567,1650,1.02813,1650,1.07185,1650,0.98441,1650,1.14042,1650,1.17839,1650,1.10246,1650,1.00000,1650,0.77380
1675,1.20584,1675,1.25922,1675,1.15247,1675,1.02612,1675,1.06570,1675,0.98653,1675,1.14250,1675,1.18127,1675,1.10372,1675,1.00000,1675,0.77380
1700,1.19483,1700,1.23900,1700,1.15065,1700,1.02996,1700,1.06854,1700,0.99137,1700,1.13955,1700,1.18048,1700,1.09862,1700,1.00000,1700,0.77380
1725,1.19424,1725,1.23356,1725,1.15492,1725,1.03319,1725,1.07812,1725,0.98827,1725,1.13833,1725,1.17745,1725,1.09921,1725,1.00000,1725,0.77380
1750,1.20023,1750,1.24842,1750,1.15204,1750,1.03378,1750,1.07910,1750,0.98846,1750,1.13921,1750,1.17916,1750,1.09927,1750,1.00000,1750,0.77380
1775,1.19871,1775,1.25079,1775,1.14663,1775,1.03004,1775,1.07418,1775,0.98589,1775,1.13558,1775,1.17715,1775,1.09401,1775,1.00000,1775,0.77380
1800,1.19691,1800,1.24316,1800,1.15066,1800,1.02699,1800,1.06264,1800,0.99135,1800,1.13272,1800,1.17581,1800,1.08964,1800,1.00000,1800,0.77380
1825,1.19442,1825,1.24327,1825,1.14557,1825,1.02945,1825,1.07761,1825,0.98129,1825,1.13757,1825,1.17562,1825,1.09952,1825,1.00000,1825,0.77380
1850,1.19540,1850,1.24739,1850,1.14341,1850,1.02688,1850,1.06889,1850,0.98487,1850,1.13735,1850,1.18228,1850,1.09243,1850,1.00000,1850,0.77380
1875,1.19923,1875,1.24199,1875,1.15648,1875,1.03172,1875,1.07204,1875,0.99139,1875,1.13641,1875,1.17706,1875,1.09575,1875,1.00000,1875,0.77380
1900,1.19184,1900,1.23192,1900,1.15176,1900,1.02815,1900,1.07502,1900,0.98127,1900,1.13221,1900,1.17034,1900,1.09407,1900,1.00000,1900,0.77380
1925,1.19632,1925,1.24020,1925,1.15244,1925,1.02687,1925,1.06956,1925,0.98418,1925,1.14028,1925,1.17785,1925,1.10272,1925,1.00000,1925,0.77380
1950,1.19372,1950,1.23339,1950,1.15405,1950,1.02829,1950,1.07037,1950,0.98622,1950,1.13327,1950,1.17351,1950,1.09303,1950,1.00000,1950,0.77380
1975,1.19419,1975,1.23494,1975,1.15343,1975,1.02949,1975,1.07026,1975,0.98871,1975,1.13122,1975,1.16437,1975,1.09806,1975,1.00000,1975,0.77380
2000,1.18942,2000,1.22689,2000,1.15195,2000,1.02687,2000,1.07010,2000,0.98364,2000,1.13319,2000,1.16962,2000,1.09677,2000,1.00000,2000,0.77380
2025,1.19171,2025,1.23405,2025,1.14937,2025,1.02561,2025,1.06598,2025,0.98524,2025,1.13528,2025,1.17764,2025,1.09292,2025,1.00000,2025,0.77380
2050,1.19344,2050,1.23769,2050,1.14918,2050,1.02702,2050,1.06491,2050,0.98913,2050,1.13667,2050,1.17838,2050,1.09497,2050,1.00000,2050,0.77380
2075,1.19332,2075,1.23917,2075,1.14746,2075,1.03063,2075,1.07257,2075,0.98868,2075,1.13559,2075,1.17364,2075,1.09754,2075,1.00000,2075,0.77380
2100,1.18596,2100,1.23519,2100,1.13673,2100,1.02396,2100,1.06880,2100,0.97911,2100,1.13768,2100,1.17790,2100,1.09745,2100,1.00000,2100,0.77380
2125,1.19692,2125,1.24171,2125,1.15212,2125,1.01875,2125,1.05884,2125,0.97867,2125,1.13525,2125,1.17618,2125,1.09433,2125,1.00000,2125,0.77380
2150,1.19080,2150,1.23442,2150,1.14717,2150,1.02133,2150,1.06218,2150,0.98047,2150,1.13188,2150,1.17257,2150,1.09119,2150,1.00000,2150,0.77380
2175,1.19802,2175,1.24316,2175,1.15288,2175,1.02911,2175,1.07385,2175,0.98436,2175,1.13888,2175,1.17221,2175,1.10556,2175,1.00000,2175,0.77380
2200,1.18700,2200,1.22645,2200,1.14754,2200,1.02396,2200,1.06014,2200,0.98779,2200,1.13413,2200,1.16727,2200,1.10099,2200,1.00000,2200,0.77380
2225,1.18525,2225,1.22882,2225,1.14169,2225,1.02017,2225,1.05412,2225,0.98622,2225,1.13052,2225,1.16899,2225,1.09204,2225,1.00000,2225,0.77380
2250,1.18717,2250,1.22664,2250,1.14769,2250,1.01895,2250,1.05470,2250,0.98320,2250,1.13258,2250,1.17044,2250,1.09472,2250,1.00000,2250,0.77380
2275,1.19114,2275,1.23157,2275,1.15070,2275,1.02875,2275,1.06405,2275,0.99345,2275,1.13224,2275,1.17157,2275,1.09290,2275,1.00000,2275,0.77380
2300,1.19361,2300,1.23367,2300,1.15356,2300,1.02179,2300,1.05953,2300,0.98405,2300,1.13091,2300,1.16299,2300,1.09883,2300,1.00000,2300,0.77380
2325,1.19325,2325,1.23293,2325,1.15358,2325,1.02412,2325,1.06279,2325,0.98546,2325,1.12950,2325,1.16627,2325,1.09273,2325,1.00000,2325,0.77380
2350,1.19363,2350,1.23606,2350,1.15120,2350,1.01849,2350,1.05938,2350,0.97761,2350,1.13742,2350,1.17935,2350,1.09549,2350,1.00000,2350,0.77380
2375,1.19021,2375,1.23896,2375,1.14145,2375,1.02141,2375,1.06176,2375,0.98106,2375,1.13609,2375,1.17712,2375,1.09505,2375,1.00000,2375,0.77380
2400,1.19280,2400,1.23616,2400,1.14944,2400,1.02165,2400,1.05975,2400,0.98355,2400,1.12879,2400,1.16339,2400,1.09419,2400,1.00000,2400,0.77380
2425,1.19085,2425,1.23035,2425,1.15135,2425,1.01235,2425,1.04828,2425,0.97642,2425,1.13235,2425,1.16476,2425,1.09993,2425,1.00000,2425,0.77380
2450,1.19103,2450,1.22952,2450,1.15254,2450,1.02524,2450,1.06710,2450,0.98338,2450,1.12896,2450,1.16524,2450,1.09268,2450,1.00000,2450,0.77380
2475,1.19174,2475,1.23850,2475,1.14498,2475,1.02178,2475,1.05830,2475,0.98526,2475,1.13759,2475,1.17837,2475,1.09681,2475,1.00000,2475,0.77380
2500,1.18955,2500,1.23297,2500,1.14614,2500,1.01954,2500,1.05869,2500,0.98038,2500,1.13525,2500,1.17271,2500,1.09780,2500,1.00000,2500,0.77380
2525,1.19381,2525,1.23457,2525,1.15305,2525,1.01847,2525,1.05487,2525,0.98208,2525,1.13263,2525,1.17038,2525,1.09489,2525,1.00000,2525,0.77380
2550,1.19576,2550,1.23679,2550,1.15473,2550,1.01692,2550,1.05095,2550,0.98289,2550,1.13087,2550,1.16979,2550,1.09195,2550,1.00000,2550,0.77380
2575,1.18511,2575,1.22920,2575,1.14101,2575,1.01559,2575,1.05379,2575,0.97739,2575,1.13197,2575,1.16959,2575,1.09436,2575,1.00000,2575,0.77380
2600,1.18780,2600,1.22759,2600,1.14801,2600,1.02025,2600,1.05652,2600,0.98398,2600,1.12706,2600,1.16014,2600,1.09398,2600,1.00000,2600,0.77380
2625,1.18811,2625,1.22866,2625,1.14756,2625,1.01533,2625,1.05029,2625,0.98037,2625,1.13094,2625,1.16589,2625,1.09598,2625,1.00000,2625,0.77380
2650,1.19000,2650,1.23594,2650,1.14405,2650,1.02025,2650,1.05406,2650,0.98644,2650,1.13004,2650,1.16690,2650,1.09319,2650,1.00000,2650,0.77380
2675,1.18865,2675,1.23164,2675,1.14565,2675,1.01866,2675,1.05247,2675,0.98486,2675,1.13069,2675,1.16536,2675,1.09602,2675,1.00000,2675,0.77380
2700,1.18299,2700,1.22121,2700,1.14476,2700,1.02192,2700,1.06088,2700,0.98297,2700,1.13519,2700,1.17325,2700,1.09713,2700,1.00000,2700,0.77380
2725,1.18651,2725,1.22965,2725,1.14338,2725,1.01952,2725,1.05558,2725,0.98345,2725,1.12574,2725,1.16098,2725,1.09050,2725,1.00000,2725,0.77380
2750,1.18229,2750,1.22383,2750,1.14074,2750,1.01773,2750,1.05213,2750,0.98333,2750,1.12584,2750,1.16143,2750,1.09026,2750,1.00000,2750,0.77380
2775,1.18592,2775,1.22941,2775,1.14242,2775,1.01123,2775,1.04419,2775,0.97827,2775,1.12457,2775,1.15927,2775,1.08987,2775,1.00000,2775,0.77380
2800,1.18652,2800,1.22666,2800,1.14637,2800,1.01102,2800,1.04613,2800,0.97591,2800,1.13160,2800,1.17192,2800,1.09127,2800,1.00000,2800,0.77380
2825,1.19425,2825,1.23514,2825,1.15335,2825,1.01498,2825,1.05220,2825,0.97777,2825,1.12814,2825,1.16262,2825,1.09365,2825,1.00000,2825,0.77380
2850,1.19029,2850,1.23515,2850,1.14542,2850,1.01648,2850,1.05511,2850,0.97785,2850,1.12769,2850,1.16451,2850,1.09087,2850,1.00000,2850,0.77380
2875,1.19473,2875,1.23886,2875,1.15060,2875,1.01679,2875,1.04993,2875,0.98365,2875,1.13271,2875,1.16847,2875,1.09696,2875,1.00000,2875,0.77380
2900,1.18601,2900,1.22973,2900,1.14229,2900,1.01471,2900,1.05288,2900,0.97655,2900,1.12676,2900,1.16302,2900,1.09049,2900,1.00000,2900,0.77380
2925,1.19046,2925,1.23360,2925,1.14732,2925,1.01442,2925,1.04970,2925,0.97913,2925,1.12370,2925,1.16092,2925,1.08647,2925,1.00000,2925,0.77380
2950,1.19419,2950,1.23376,2950,1.15462,2950,1.01377,2950,1.04712,2950,0.98041,2950,1.13141,2950,1.17042,2950,1.09240,2950,1.00000,2950,0.77380
2975,1.18945,2975,1.23024,2975,1.14866,2975,1.01406,2975,1.04788,2975,0.98025,2975,1.12828,2975,1.16037,2975,1.09619,2975,1.00000,2975,0.77380
3000,1.18459,3000,1.21934,3000,1.14983,3000,1.01490,3000,1.04613,3000,0.98368,3000,1.13041,3000,1.16938,3000,1.09144,3000,1.00000,3000,0.77380


==> data/output_rbf_en_evo_08x04.csv <==
x_ae,y_ae,x_ae_upper,y_ae_upper,x_ae_lower,y_ae_lower,x_vae_awgn,y_vae_awgn,x_vae_awgn_upper,y_vae_awgn_upper,x_vae_awgn_lower,y_vae_awgn_lower,x_vae_rbf,y_vae_rbf,x_vae_rbf_upper,y_vae_rbf_upper,x_vae_rbf_lower,y_vae_rbf_lower,x_QAM,y_QAM,x_Agrell,y_Agrell
0,120.41290,0,383.39470,0,-142.56891,0,42035.22683,0,198139.15081,0,-114068.69716,0,400.27105,0,689.93427,0,110.60783,0,2.00000,0,1.04988
25,55.03326,25,84.76556,25,25.30096,25,4899193.36016,25,22151670.09770,25,-12353283.37738,25,2289.66955,25,5230.37266,25,-651.03356,25,2.00000,25,1.04988
50,22.17006,50,36.88520,50,7.45492,50,145536472.95990,50,818879649.89042,50,-527806703.97063,50,1878.27586,50,8351.59756,50,-4595.04584,50,2.00000,50,1.04988
75,11.52391,75,18.26139,75,4.78644,75,35855194385.49734,75,387840028730.18390,75,-316129639959.18927,75,723.14285,75,1955.69205,75,-509.40636,75,2.00000,75,1.04988
100,7.81082,100,11.49658,100,4.12505,100,34492812.08901,100,218414712.29168,100,-149429088.11366,100,342.72432,100,596.59352,100,88.85513,100,2.00000,100,1.04988
125,6.38639,125,8.41611,125,4.35666,125,2389001.78952,125,18158351.30137,125,-13380347.72232,125,262.43706,125,496.83980,125,28.03432,125,2.00000,125,1.04988
150,5.57372,150,6.97114,150,4.17631,150,56676.86547,150,444303.73556,150,-330950.00462,150,171.49056,150,454.96290,150,-111.98178,150,2.00000,150,1.04988
175,5.06486,175,6.14396,175,3.98577,175,9653.30729,175,67993.88726,175,-48687.27268,175,80.67707,175,176.38132,175,-15.02718,175,2.00000,175,1.04988
200,4.76819,200,5.67121,200,3.86517,200,67310.07076,200,517147.50924,200,-382527.36772,200,58.16567,200,161.49619,200,-45.16485,200,2.00000,200,1.04988
225,4.53395,225,5.41144,225,3.65646,225,98910.28782,225,1077805.45918,225,-879984.88355,225,33.23679,225,85.98896,225,-19.51539,225,2.00000,225,1.04988
250,4.32679,250,5.07998,250,3.57359,250,271526.01597,250,2963965.25466,250,-2420913.22273,250,22.28931,250,74.45544,250,-29.87681,250,2.00000,250,1.04988
275,4.16380,275,4.85519,275,3.47242,275,4203.53256,275,40727.83585,275,-32320.77073,275,16.66884,275,50.66385,275,-17.32617,275,2.00000,275,1.04988
300,3.97061,300,4.60708,300,3.33415,300,5124.22914,300,51853.98548,300,-41605.52719,300,10.89739,300,21.30698,300,0.48781,300,2.00000,300,1.04988
325,3.83787,325,4.39808,325,3.27767,325,15914.41687,325,172468.54995,325,-140639.71622,325,10.01149,325,23.31836,325,-3.29537,325,2.00000,325,1.04988
350,3.74557,350,4.22587,350,3.26527,350,3072.67118,350,32413.26101,350,-26267.91865,350,8.45763,350,14.36342,350,2.55183,350,2.00000,350,1.04988
375,3.62237,375,4.08923,375,3.15551,375,7330.49552,375,79134.84037,375,-64473.84934,375,7.68255,375,11.75293,375,3.61217,375,2.00000,375,1.04988
400,3.57657,400,4.06416,400,3.08898,400,5707.97859,400,61749.65822,400,-50333.70104,400,7.04931,400,10.32504,400,3.77357,400,2.00000,400,1.04988
425,3.47510,425,3.91630,425,3.03391,425,4375.28831,425,47392.59373,425,-38642.01711,425,6.45093,425,9.02017,425,3.88170,425,2.00000,425,1.04988
450,3.36534,450,3.72869,450,3.00198,450,6722.95786,450,73218.67494,450,-59772.75921,450,6.14781,450,8.71547,450,3.58014,450,2.00000,450,1.04988
475,3.28284,475,3.63035,475,2.93533,475,709.26797,475,7411.74236,475,-5993.20642,475,5.80061,475,7.91132,475,3.68990,475,2.00000,475,1.04988
500,3.25440,500,3.59621,500,2.91258,500,21058.10066,500,230288.98033,500,-188172.77901,500,5.65059,500,7.92308,500,3.37810,500,2.00000,500,1.04988
525,3.21861,525,3.54708,525,2.89014,525,373.29124,525,3824.23959,525,-3077.65710,525,5.47917,525,7.60546,525,3.35289,525,2.00000,525,1.04988
550,3.12828,550,3.44677,550,2.80980,550,112.43605,550,1001.74432,550,-776.87221,550,5.21401,550,7.12774,550,3.30029,550,2.00000,550,1.04988
575,3.08563,575,3.40485,575,2.76641,575,144.71355,575,1379.67339,575,-1090.24630,575,5.09020,575,6.86851,575,3.31189,575,2.00000,575,1.04988
600,3.03306,600,3.34403,600,2.72209,600,2739.11778,600,29823.72951,600,-24345.49395,600,4.88554,600,6.58066,600,3.19042,600,2.00000,600,1.04988
625,2.98981,625,3.26698,625,2.71265,625,119.54355,625,1161.46934,625,-922.38223,625,4.83499,625,6.47805,625,3.19193,625,2.00000,625,1.04988
650,2.93219,650,3.19852,650,2.66587,650,40.94327,650,312.87673,650,-230.99020,650,4.67308,650,6.17591,650,3.17025,650,2.00000,650,1.04988
675,2.91112,675,3.17410,675,2.64814,675,294.94713,675,3039.45251,675,-2449.55824,675,4.51372,675,5.89527,675,3.13217,675,2.00000,675,1.04988
700,2.84858,700,3.10738,700,2.58977,700,460.94161,700,4901.30119,700,-3979.41797,700,4.41106,700,5.75130,700,3.07081,700,2.00000,700,1.04988
725,2.84684,725,3.09066,725,2.60303,725,18.94150,725,79.65418,725,-41.77117,725,4.30558,725,5.57619,725,3.03498,725,2.00000,725,1.04988
750,2.83446,750,3.10029,750,2.56862,750,25.10498,750,160.31552,750,-110.10556,750,4.24909,750,5.45379,750,3.04439,750,2.00000,750,1.04988
775,2.80595,775,3.04577,775,2.56614,775,17.75555,775,88.97632,775,-53.46522,775,4.10955,775,5.18631,775,3.03279,775,2.00000,775,1.04988
800,2.74399,800,2.95245,800,2.53553,800,200.53045,800,2094.33356,800,-1693.27266,800,3.99869,800,4.98415,800,3.01323,800,2.00000,800,1.04988
825,2.71083,825,2.91856,825,2.50311,825,12.18246,825,38.91686,825,-14.55193,825,3.93491,825,4.93708,825,2.93275,825,2.00000,825,1.04988
850,2.71227,850,2.92488,850,2.49966,850,13.48211,850,58.28999,850,-31.32576,850,3.88702,850,4.89726,850,2.87678,850,2.00000,850,1.04988
875,2.67796,875,2.86591,875,2.49002,875,11.85141,875,40.44685,875,-16.74403,875,3.83351,875,4.81171,875,2.85531,875,2.00000,875,1.04988
900,2.64818,900,2.83327,900,2.46309,900,16.44394,900,90.68308,900,-57.79520,900,3.74405,900,4.59400,900,2.89409,900,2.00000,900,1.04988
925,2.60570,925,2.78515,925,2.42625,925,15.89261,925,88.97741,925,-57.19219,925,3.71567,925,4.66610,925,2.76524,925,2.00000,925,1.04988
950,2.57663,950,2.74098,950,2.41228,950,9.82312,950,25.93326,950,-6.28701,950,3.63912,950,4.53046,950,2.74778,950,2.00000,950,1.04988
975,2.59647,975,2.78563,975,2.40732,975,9.83270,975,31.49422,975,-11.82882,975,3.57786,975,4.42112,975,2.73459,975,2.00000,975,1.04988
1000,2.56083,1000,2.75446,1000,2.36720,1000,8.23532,1000,15.76487,1000,0.70577,1000,3.55003,1000,4.36968,1000,2.73037,1000,2.00000,1000,1.04988
1025,2.52426,1025,2.68725,1025,2.36126,1025,8.38117,1025,17.41609,1025,-0.65376,1025,3.52638,1025,4.34539,1025,2.70738,1025,2.00000,1025,1.04988
1050,2.53215,1050,2.70542,1050,2.35888,1050,8.01899,1050,15.05121,1050,0.98677,1050,3.44599,1050,4.19655,1050,2.69542,1050,2.00000,1050,1.04988
1075,2.50173,1075,2.66703,1075,2.33642,1075,8.21388,1075,17.64277,1075,-1.21501,1075,3.40848,1075,4.13838,1075,2.67859,1075,2.00000,1075,1.04988
1100,2.49086,1100,2.63433,1100,2.34739,1100,7.86146,1100,15.27286,1100,0.45007,1100,3.36865,1100,4.11467,1100,2.62263,1100,2.00000,1100,1.04988
1125,2.46086,1125,2.59575,1125,2.32597,1125,7.78520,1125,14.65374,1125,0.91667,1125,3.32814,1125,4.04810,1125,2.60817,1125,2.00000,1125,1.04988
1150,2.45877,1150,2.61751,1150,2.30004,1150,7.26558,1150,12.66324,1150,1.86793,1150,3.29358,1150,4.01409,1150,2.57306,1150,2.00000,1150,1.04988
1175,2.43774,1175,2.58950,1175,2.28598,1175,7.26036,1175,12.80037,1175,1.72036,1175,3.24026,1175,3.88070,1175,2.59982,1175,2.00000,1175,1.04988
1200,2.43612,1200,2.57612,1200,2.29612,1200,7.11649,1200,12.26860,1200,1.96438,1200,3.19750,1200,3.87795,1200,2.51706,1200,2.00000,1200,1.04988
1225,2.40714,1225,2.52658,1225,2.28770,1225,6.89381,1225,11.56298,1225,2.22465,1225,3.19433,1225,3.86093,1225,2.52773,1225,2.00000,1225,1.04988
1250,2.38862,1250,2.51956,1250,2.25767,1250,6.85701,1250,11.43473,1250,2.27928,1250,3.15401,1250,3.79394,1250,2.51408,1250,2.00000,1250,1.04988
1275,2.37915,1275,2.50947,1275,2.24882,1275,6.79891,1275,11.69713,1275,1.90069,1275,3.09540,1275,3.70423,1275,2.48658,1275,2.00000,1275,1.04988
1300,2.37201,1300,2.47998,1300,2.26404,1300,6.61442,1300,10.71148,1300,2.51736,1300,3.06941,1300,3.67040,1300,2.46842,1300,2.00000,1300,1.04988
1325,2.36035,1325,2.47959,1325,2.24111,1325,6.48617,1325,11.00460,1325,1.96774,1325,3.02252,1325,3.58337,1325,2.46166,1325,2.00000,1325,1.04988
1350,2.33737,1350,2.45293,1350,2.22181,1350,6.33262,1350,10.32655,1350,2.33869,1350,2.98918,1350,3.58501,1350,2.39336,1350,2.00000,1350,1.04988
1375,2.32615,1375,2.44163,1375,2.21066,1375,6.27911,1375,10.25985,1375,2.29837,1375,2.96926,1375,3.52558,1375,2.41293,1375,2.00000,1375,1.04988
1400,2.33673,1400,2.45995,1400,2.21350,1400,6.30241,1400,10.55321,1400,2.05161,1400,2.94059,1400,3.50049,1400,2.38069,1400,2.00000,1400,1.04988
1425,2.33515,1425,2.44395,1425,2.22635,1425,6.15390,1425,10.12640,1425,2.18139,1425,2.91940,1425,3.45673,1425,2.38207,1425,2.00000,1425,1.04988
1450,2.32986,1450,2.43787,1450,2.22186,1450,6.18712,1450,10.20925,1450,2.16500,1450,2.90951,1450,3.43854,1450,2.38047,1450,2.00000,1450,1.04988
1475,2.32108,1475,2.42344,1475,2.21871,1475,6.01513,1475,9.69951,1475,2.33074,1475,2.83906,1475,3.34863,1475,2.32948,1475,2.00000,1475,1.04988
1500,2.29567,1500,2.41570,1500,2.17563,1500,5.95064,1500,9.55853,1500,2.34275,1500,2.82841,1500,3.35598,1500,2.30085,1500,2.00000,1500,1.04988
1525,2.29946,1525,2.41924,1525,2.17967,1525,5.95111,1525,9.88840,1525,2.01381,1525,2.79229,1525,3.28449,1525,2.30009,1525,2.00000,1525,1.04988
1550,2.28824,1550,2.39641,1550,2.18006,1550,5.81969,1550,8.98240,1550,2.65698,1550,2.79306,1550,3.26817,1550,2.31796,1550,2.00000,1550,1.04988
1575,2.29018,1575,2.40135,1575,2.17902,1575,5.76277,1575,8.95454,1575,2.57100,1575,2.78068,1575,3.28605,1575,2.27531,1575,2.00000,1575,1.04988
1600,2.27823,1600,2.38328,1600,2.17318,1600,5.76295,1600,9.13977,1600,2.38614,1600,2.72382,1600,3.17169,1600,2.27596,1600,2.00000,1600,1.04988
1625,2.28683,1625,2.38967,1625,2.18400,1625,5.69733,1625,8.85764,1625,2.53701,1625,2.71913,1625,3.17268,1625,2.26558,1625,2.00000,1625,1.04988
1650,2.27181,1650,2.36963,1650,2.17398,1650,5.85432,1650,9.29643,1650,2.41222,1650,2.71826,1650,3.15742,1650,2.27911,1650,2.00000,1650,1.04988
1675,2.25640,1675,2.34562,1675,2.16718,1675,5.62091,1675,8.70149,1675,2.54032,1675,2.68758,1675,3.11656,1675,2.25860,1675,2.00000,1675,1.04988
1700,2.26978,1700,2.38777,1700,2.15179,1700,5.51976,1700,8.49754,1700,2.54198,1700,2.65803,1700,3.09156,1700,2.22449,1700,2.00000,1700,1.04988
1725,2.24532,1725,2.34137,1725,2.14928,1725,5.40653,1725,8.37898,1725,2.43408,1725,2.63979,1725,3.03771,1725,2.24187,1725,2.00000,1725,1.04988
1750,2.25648,1750,2.33995,1750,2.17302,1750,5.52982,1750,8.71591,1750,2.34373,1750,2.62659,1750,3.04923,1750,2.20395,1750,2.00000,1750,1.04988
1775,2.24025,1775,2.32442,1775,2.15607,1775,5.45024,1775,8.41996,1775,2.48052,1775,2.60346,1775,3.00660,1775,2.20031,1775,2.00000,1775,1.04988
1800,2.22059,1800,2.31267,1800,2.12852,1800,5.26845,1800,7.82993,1800,2.70698,1800,2.59204,1800,3.00531,1800,2.17876,1800,2.00000,1800,1.04988
1825,2.21782,1825,2.31227,1825,2.12336,1825,5.33843,1825,8.09396,1825,2.58290,1825,2.56441,1825,2.96340,1825,2.16541,1825,2.00000,1825,1.04988
1850,2.22712,1850,2.32899,1850,2.12525,1850,5.28808,1850,7.96949,1850,2.60667,1850,2.55026,1850,2.94698,1850,2.15355,1850,2.00000,1850,1.04988
1875,2.22514,1875,2.30878,1875,2.14151,1875,5.43785,1875,8.39326,1875,2.48244,1875,2.54753,1875,2.94809,1875,2.14698,1875,2.00000,1875,1.04988
1900,2.22400,1900,2.32973,1900,2.11827,1900,5.26057,1900,8.02679,1900,2.49435,1900,2.52869,1900,2.88345,1900,2.17393,1900,2.00000,1900,1.04988
1925,2.18811,1925,2.26884,1925,2.10737,1925,5.25068,1925,7.91492,1925,2.58644,1925,2.52001,1925,2.88546,1925,2.15455,1925,2.00000,1925,1.04988
1950,2.19880,1950,2.29424,1950,2.10335,1950,5.27218,1950,8.22271,1950,2.32166,1950,2.49544,1950,2.83441,1950,2.15647,1950,2.00000,1950,1.04988
1975,2.21798,1975,2.30786,1975,2.12811,1975,5.09787,1975,7.70212,1975,2.49362,1975,2.47636,1975,2.82019,1975,2.13253,1975,2.00000,1975,1.04988
2000,2.21435,2000,2.30636,2000,2.12234,2000,5.11252,2000,8.11611,2000,2.10893,2000,2.45854,2000,2.77679,2000,2.14029,2000,2.00000,2000,1.04988
2025,2.19762,2025,2.28417,2025,2.11108,2025,5.08995,2025,7.91826,2025,2.26164,2025,2.46142,2025,2.79149,2025,2.13135,2025,2.00000,2025,1.04988
2050,2.19973,2050,2.29116,2050,2.10831,2050,5.09609,2050,7.91798,2050,2.27421,2050,2.43433,2050,2.75815,2050,2.11050,2050,2.00000,2050,1.04988
2075,2.19458,2075,2.29513,2075,2.09404,2075,4.93453,2075,7.65919,2075,2.20986,2075,2.43348,2075,2.73382,2075,2.13313,2075,2.00000,2075,1.04988
2100,2.19315,2100,2.29519,2100,2.09110,2100,4.95327,2100,7.70847,2100,2.19807,2100,2.43024,2100,2.75481,2100,2.10567,2100,2.00000,2100,1.04988
2125,2.18069,2125,2.28243,2125,2.07895,2125,5.03768,2125,7.97682,2125,2.09853,2125,2.41867,2125,2.70167,2125,2.13567,2125,2.00000,2125,1.04988
2150,2.19533,2150,2.28330,2150,2.10736,2150,4.97235,2150,7.88510,2150,2.05961,2150,2.38703,2150,2.67950,2150,2.09455,2150,2.00000,2150,1.04988
2175,2.19425,2175,2.28543,2175,2.10307,2175,4.85465,2175,7.47543,2175,2.23387,2175,2.38137,2175,2.64897,2175,2.11378,2175,2.00000,2175,1.04988
2200,2.17612,2200,2.26341,2200,2.08883,2200,4.92603,2200,7.72138,2200,2.13068,2200,2.38640,2200,2.67586,2200,2.09694,2200,2.00000,2200,1.04988
2225,2.18115,2225,2.27384,2225,2.08847,2225,4.90371,2225,7.69053,2225,2.11688,2225,2.38070,2225,2.65214,2225,2.10925,2225,2.00000,2225,1.04988
2250,2.16868,2250,2.26155,2250,2.07581,2250,4.82021,2250,7.56537,2250,2.07504,2250,2.34249,2250,2.61346,2250,2.07153,2250,2.00000,2250,1.04988
2275,2.17357,2275,2.24975,2275,2.09738,2275,4.73273,2275,7.34087,2275,2.12458,2275,2.33306,2275,2.57324,2275,2.09287,2275,2.00000,2275,1.04988
2300,2.16904,2300,2.25757,2300,2.08052,2300,4.69507,2300,7.27061,2300,2.11953,2300,2.32377,2300,2.55888,2300,2.08866,2300,2.00000,2300,1.04988
2325,2.17223,2325,2.25595,2325,2.08851,2325,4.78534,2325,7.73213,2325,1.83855,2325,2.31263,2325,2.54309,2325,2.08217,2325,2.00000,2325,1.04988
2350,2.16985,2350,2.26018,2350,2.07952,2350,4.58325,2350,6.94433,2350,2.22217,2350,2.31043,2350,2.54669,2350,2.07418,2350,2.00000,2350,1.04988
2375,2.17086,2375,2.26536,2375,2.07637,2375,4.65694,2375,7.27365,2375,2.04023,2375,2.29922,2375,2.52159,2375,2.07686,2375,2.00000,2375,1.04988
2400,2.14681,2400,2.22568,2400,2.06793,2400,4.61697,2400,7.20322,2400,2.03071,2400,2.29843,2400,2.50634,2400,2.09051,2400,2.00000,2400,1.04988
2425,2.14579,2425,2.21879,2425,2.07280,2425,4.54765,2425,7.17719,2425,1.91810,2425,2.29073,2425,2.48111,2425,2.10036,2425,2.00000,2425,1.04988
2450,2.15979,2450,2.24544,2450,2.07414,2450,4.59916,2450,7.26515,2450,1.93316,2450,2.29134,2450,2.50713,2450,2.07556,2450,2.00000,2450,1.04988
2475,2.15368,2475,2.24327,2475,2.06409,2475,4.54428,2475,7.12372,2475,1.96485,2475,2.26118,2475,2.44927,2475,2.07309,2475,2.00000,2475,1.04988
2500,2.14868,2500,2.23830,2500,2.05905,2500,4.51138,2500,7.19873,2500,1.82403,2500,2.25427,2500,2.44565,2500,2.06289,2500,2.00000,2500,1.04988
2525,2.14759,2525,2.22878,2525,2.06641,2525,4.56230,2525,7.52900,2525,1.59561,2525,2.26494,2525,2.44989,2525,2.07999,2525,2.00000,2525,1.04988
2550,2.14330,2550,2.21368,2550,2.07293,2550,4.53850,2550,7.27864,2550,1.79837,2550,2.23982,2550,2.41763,2550,2.06202,2550,2.00000,2550,1.04988
2575,2.14086,2575,2.21230,2575,2.06942,2575,4.49849,2575,7.23908,2575,1.75791,2575,2.24073,2575,2.43350,2575,2.04795,2575,2.00000,2575,1.04988
2600,2.14149,2600,2.23195,2600,2.05102,2600,4.55558,2600,7.63573,2600,1.47543,2600,2.24442,2600,2.44621,2600,2.04262,2600,2.00000,2600,1.04988
2625,2.14850,2625,2.22311,2625,2.07388,2625,4.35463,2625,6.92359,2625,1.78567,2625,2.22994,2625,2.40529,2625,2.05460,2625,2.00000,2625,1.04988
2650,2.14201,2650,2.22045,2650,2.06357,2650,4.34237,2650,6.99758,2650,1.68716,2650,2.22457,2650,2.37482,2650,2.07433,2650,2.00000,2650,1.04988
2675,2.14621,2675,2.22747,2675,2.06494,2675,4.25610,2675,6.83967,2675,1.67253,2675,2.22142,2675,2.39100,2675,2.05185,2675,2.00000,2675,1.04988
2700,2.13486,2700,2.20774,2700,2.06198,2700,4.26627,2700,6.97080,2700,1.56173,2700,2.21455,2700,2.38620,2700,2.04289,2700,2.00000,2700,1.04988
2725,2.14436,2725,2.22471,2725,2.06402,2725,4.30450,2725,7.20199,2725,1.40700,2725,2.20176,2725,2.37697,2725,2.02655,2725,2.00000,2725,1.04988
2750,2.13878,2750,2.22331,2750,2.05425,2750,4.24940,2750,6.81889,2750,1.67992,2750,2.21534,2750,2.38640,2750,2.04429,2750,2.00000,2750,1.04988
2775,2.13299,2775,2.20583,2775,2.06016,2775,4.23556,2775,6.83866,2775,1.63246,2775,2.19517,2775,2.34656,2775,2.04378,2775,2.00000,2775,1.04988
2800,2.11700,2800,2.19020,2800,2.04380,2800,4.25872,2800,7.05849,2800,1.45894,2800,2.19893,2800,2.35563,2800,2.04223,2800,2.00000,2800,1.04988
2825,2.13490,2825,2.21785,2825,2.05194,2825,4.16655,2825,6.74317,2825,1.58993,2825,2.19404,2825,2.35742,2825,2.03067,2825,2.00000,2825,1.04988
2850,2.14069,2850,2.22996,2850,2.05142,2850,4.14998,2850,6.78606,2850,1.51390,2850,2.18513,2850,2.35879,2850,2.01147,2850,2.00000,2850,1.04988
2875,2.13977,2875,2.22399,2875,2.05555,2875,4.16595,2875,6.86093,2875,1.47098,2875,2.18040,2875,2.33379,2875,2.02701,2875,2.00000,2875,1.04988
2900,2.11838,2900,2.19586,2900,2.04091,2900,4.14447,2900,6.77367,2900,1.51527,2900,2.16600,2900,2.29141,2900,2.04058,2900,2.00000,2900,1.04988
2925,2.12913,2925,2.21447,2925,2.04380,2925,4.05279,2925,6.60556,2925,1.50002,2925,2.17025,2925,2.31897,2925,2.02152,2925,2.00000,2925,1.04988
2950,2.11842,2950,2.19993,2950,2.03690,2950,4.07037,2950,6.64698,2950,1.49376,2950,2.15777,2950,2.29237,2950,2.02317,2950,2.00000,2950,1.04988
2975,2.11342,2975,2.19671,2975,2.03013,2975,4.10175,2975,6.77257,2975,1.43094,2975,2.16315,2975,2.30107,2975,2.02523,2975,2.00000,2975,1.04988
3000,2.11451,3000,2.19454,3000,2.03447,3000,3.99899,3000,6.53137,3000,1.46661,3000,2.16169,3000,2.29561,3000,2.02777,3000,2.00000,3000,1.04988

